Convert, compress, correct: Three steps toward communication-efficient DNN training

In this paper, we introduce a novel algorithm, $\mathsf{CO}_3$, for communication-efficiency distributed Deep Neural Network (DNN) training. $\mathsf{CO}_3$ is a joint training/communication protocol, which encompasses three processing steps for the network gradients: (i) quantization through floating-point conversion, (ii) lossless compression, and (iii) error correction. These three components are crucial in the implementation of distributed DNN training over rate-constrained links. The interplay of these three steps in processing the DNN gradients is carefully balanced to yield a robust and high-performance scheme. The performance of the proposed scheme is investigated through numerical evaluations over CIFAR-10.

==> Data/gennorm_beta_scalar_function.txt <==
2.999999999999999889e-01 8.933534064868610403e-04 7.874029493702250360e-03
3.099999999999999978e-01 1.269729968885965204e-03 5.854113518283965423e-03
3.200000000000000067e-01 1.759688821829923045e-03 4.321172226039671216e-03
3.300000000000000155e-01 2.384334988203049011e-03 3.269406784339901062e-03
3.400000000000000244e-01 3.166188498502551640e-03 2.692881461430207679e-03
3.500000000000000333e-01 4.125362550982918618e-03 2.585527831609091276e-03
3.600000000000000422e-01 5.284370789583164515e-03 2.941148980408425651e-03
3.700000000000000511e-01 6.662783631787621598e-03 3.753423709771386285e-03
3.800000000000000600e-01 8.291188759064082106e-03 5.015910743231488667e-03
3.900000000000000688e-01 1.018204023396391579e-02 6.722052931091293537e-03
4.000000000000000777e-01 1.235214155865827119e-02 8.865181455602333394e-03
4.100000000000000866e-01 1.482403228101668996e-02 1.143852003614298507e-02
4.200000000000000955e-01 1.761573560929140594e-02 1.443518913439773010e-02
4.300000000000001044e-01 2.072948410652047935e-02 1.784821015953602652e-02
4.400000000000001132e-01 2.419331077323032611e-02 2.167050967339151368e-02
4.500000000000001221e-01 2.800777900180092400e-02 2.589492359564066204e-02
4.600000000000001310e-01 3.219775008940971989e-02 3.051420140898186695e-02
4.700000000000001399e-01 3.674902680708744956e-02 3.552101036431387637e-02
4.800000000000001488e-01 4.167853001521947681e-02 4.090793968591577290e-02
4.900000000000001577e-01 4.699082615140942609e-02 4.666750477662418017e-02
5.000000000000002220e-01 5.268058283738348557e-02 5.279215142301441066e-02
5.100000000000002309e-01 5.874517979717941429e-02 5.927426000057733901e-02
5.200000000000002398e-01 6.521355441000584174e-02 6.610614967889943960e-02
5.300000000000002487e-01 7.202789727626987548e-02 7.328008262684168606e-02
5.400000000000002576e-01 7.924142993432199689e-02 8.078826821771808997e-02
5.500000000000002665e-01 8.678723096382998103e-02 8.862286723447410086e-02
5.600000000000002753e-01 9.472481398363676031e-02 9.677599607486761513e-02
5.700000000000002842e-01 1.029975735849901347e-01 1.052397309566451833e-01
5.800000000000002931e-01 1.116368933553759796e-01 1.140061121227232133e-01
5.900000000000003020e-01 1.205988858873933423e-01 1.230671480463648437e-01
6.000000000000003109e-01 1.298951121960752741e-01 1.324148196363612862e-01
6.100000000000003197e-01 1.395134282930721725e-01 1.420410844422077545e-01
6.200000000000003286e-01 1.494402928050218016e-01 1.519378808592852792e-01
6.300000000000003375e-01 1.596118717632717121e-01 1.620971323340378023e-01
6.400000000000003464e-01 1.701675655450768099e-01 1.725107515691522986e-01
6.500000000000003553e-01 1.809566424469780110e-01 1.831706447287360928e-01
6.600000000000003642e-01 1.920033804469277461e-01 1.940687156434975358e-01
6.700000000000003730e-01 2.032647558808760302e-01 2.051968700159240988e-01
6.800000000000003819e-01 2.148467406521533396e-01 2.165470196254606627e-01
6.900000000000003908e-01 2.266255990720556501e-01 2.281110865336896110e-01
7.000000000000003997e-01 2.386149526355964001e-01 2.398810072895094236e-01
7.100000000000004086e-01 2.508147205303588034e-01 2.518487371343131609e-01
7.200000000000004174e-01 2.631793285294576901e-01 2.640062542071677787e-01
7.300000000000004263e-01 2.757893771022259521e-01 2.763455637499926398e-01
7.400000000000004352e-01 2.885488883076544608e-01 2.888587023127397457e-01
7.500000000000004441e-01 3.014638758770760152e-01 3.015377419585697494e-01
7.600000000000004530e-01 3.145191779062480597e-01 3.143747944690344354e-01
7.700000000000004619e-01 3.277443320313176423e-01 3.273620155492533712e-01
7.800000000000004707e-01 3.410806133996843736e-01 3.404916090330932787e-01
7.900000000000004796e-01 3.545570794603901676e-01 3.537558310883473500e-01
8.000000000000004885e-01 3.681392744238709547e-01 3.671469944219138970e-01
8.100000000000004974e-01 3.818324552522289195e-01 3.806574724849755009e-01
8.200000000000005063e-01 3.956105276153955019e-01 3.942797036781767739e-01
8.300000000000005151e-01 4.094651861647921054e-01 4.080061955568057286e-01
8.400000000000005240e-01 4.234236119768169937e-01 4.218295290359697081e-01
8.500000000000005329e-01 4.374416054890555294e-01 4.357423625957769220e-01
8.600000000000005418e-01 4.514831047957335031e-01 4.497374364865140972e-01
8.700000000000005507e-01 4.656498900701863675e-01 4.638075769338246834e-01
8.800000000000005596e-01 4.797873463366892355e-01 4.779457003438899454e-01
8.900000000000005684e-01 4.942903744265276234e-01 4.921448175086050036e-01
9.000000000000005773e-01 5.083479738118451552e-01 5.063980378107612035e-01
9.100000000000005862e-01 5.226273156864219560e-01 5.206985734292213230e-01
9.200000000000005951e-01 5.369097071244868236e-01 5.350397435441018867e-01
9.300000000000006040e-01 5.512455787756024295e-01 5.494149785419495391e-01
9.400000000000006128e-01 5.655570273291223860e-01 5.638178242209221924e-01
9.500000000000006217e-01 5.796784242953814115e-01 5.782419459959644570e-01
9.600000000000006306e-01 5.942373642457658978e-01 5.926811331039905095e-01
9.700000000000006395e-01 6.085294319755161219e-01 6.071293028090618549e-01
9.800000000000006484e-01 6.229066894604653459e-01 6.215805046075645324e-01
9.900000000000006573e-01 6.372029616645058514e-01 6.360289244333890979e-01
1.000000000000000666e+00 6.515818391132752740e-01 6.504688888631111610e-01
1.010000000000000675e+00 6.657684062885348419e-01 6.648948693211673699e-01
1.020000000000000684e+00 6.800201552450730880e-01 6.793014862850359492e-01
1.030000000000000693e+00 6.942219958250990253e-01 6.936835134904164590e-01
1.040000000000000702e+00 7.084239290869764893e-01 7.080358821364063360e-01
1.050000000000000711e+00 7.225485200512306028e-01 7.223536850906827622e-01
1.060000000000000719e+00 7.366469239613977482e-01 7.366321810946784288e-01
1.070000000000000728e+00 7.508786906378642767e-01 7.508667989687629607e-01
1.080000000000000737e+00 7.647565288147578633e-01 7.650531418174217890e-01
1.090000000000000746e+00 7.786743815677261704e-01 7.791869912344311366e-01
1.100000000000000755e+00 7.926058272301038654e-01 7.932643115080435514e-01
1.110000000000000764e+00 8.064969040300119518e-01 8.072812538261620041e-01
1.120000000000000773e+00 8.203894450626816326e-01 8.212341604815185381e-01
1.130000000000000782e+00 8.339402658003787217e-01 8.351195690768573598e-01
1.140000000000000790e+00 8.477313234956999066e-01 8.489342167301101583e-01
1.150000000000000799e+00 8.613673208280341331e-01 8.626750442795743101e-01
1.160000000000000808e+00 8.749551407520204105e-01 8.763392004890959708e-01
1.170000000000000817e+00 8.884527052988612228e-01 8.899240462532456153e-01
1.180000000000000826e+00 9.022046868015558552e-01 9.034271588024966881e-01
1.190000000000000835e+00 9.153002828031244764e-01 9.168463359084082498e-01
1.200000000000000844e+00 9.285926948075239329e-01 9.301796000887989635e-01
1.210000000000000853e+00 9.415776650694823724e-01 9.434252028129288536e-01
1.220000000000000862e+00 9.549393373000335528e-01 9.565816287066812862e-01
1.230000000000000870e+00 9.680211063470643973e-01 9.696475997577311823e-01
1.240000000000000879e+00 9.810284883018396407e-01 9.826220795207376568e-01
1.250000000000000888e+00 9.939711326834849148e-01 9.955042773225142305e-01
1.260000000000000897e+00 1.006838592968033685e+00 1.008293652467210588e+00
1.270000000000000906e+00 1.019921867583189812e+00 1.020989918441488342e+00
1.280000000000000915e+00 1.032405256345391598e+00 1.033593047119704789e+00
1.290000000000000924e+00 1.044913300958983049e+00 1.046103272969089781e+00
1.300000000000000933e+00 1.057449694367303961e+00 1.058521097254923493e+00
1.310000000000000941e+00 1.069866032607311057e+00 1.070847292245715066e+00
1.320000000000000950e+00 1.082440147181978674e+00 1.083082905418386366e+00
1.330000000000000959e+00 1.094663722174740839e+00 1.095229263663442643e+00
1.340000000000000968e+00 1.107084987628535355e+00 1.107287977490160280e+00
1.350000000000000977e+00 1.119245824857858507e+00 1.119260945231757232e+00
1.360000000000000986e+00 1.130780348838117400e+00 1.131150357250579885e+00
1.370000000000000995e+00 1.143275702789500636e+00 1.142958700143277273e+00
1.380000000000001004e+00 1.155667933915971446e+00 1.154688760945980164e+00
1.390000000000001013e+00 1.167198202727457446e+00 1.166343631339480824e+00
1.400000000000001021e+00 1.178958956990994178e+00 1.177926711854411890e+00
1.410000000000001030e+00 1.190658306711636083e+00 1.189441716076428124e+00
1.420000000000001039e+00 1.202264148429843749e+00 1.200892674851378406e+00
1.430000000000001048e+00 1.213673656453837957e+00 1.212283940490489709e+00
1.440000000000001057e+00 1.225289517945447049e+00 1.223620190975549971e+00
1.450000000000001066e+00 1.236528434629373230e+00 1.234906434164074529e+00
1.460000000000001075e+00 1.247840488088005406e+00 1.246148011994498539e+00
1.470000000000001084e+00 1.259095897533262010e+00 1.257350604691347407e+00
1.480000000000001092e+00 1.270296546879689847e+00 1.268520234970419214e+00
1.490000000000001101e+00 1.281352795106390330e+00 1.279663272243959593e+00
1.500000000000001110e+00 1.292365999472985472e+00 1.290786436825853478e+00
1.510000000000001119e+00 1.303163004154034077e+00 1.301896804136780883e+00
1.520000000000001128e+00 1.314211323882241711e+00 1.313001808909417534e+00
1.530000000000001137e+00 1.324771292601347072e+00 1.324109249393607080e+00
1.540000000000001146e+00 1.335579223953676786e+00 1.335227291561531082e+00
1.550000000000001155e+00 1.346149189964952697e+00 1.346364473312901655e+00
1.560000000000001164e+00 1.356695751565936359e+00 1.357529708680136338e+00
1.570000000000001172e+00 1.367112801318772108e+00 1.368732292033523645e+00
1.580000000000001181e+00 1.377446582461520963e+00 1.379981902286425033e+00
1.590000000000001190e+00 1.387822440072743690e+00 1.391288607100434671e+00


==> Data/nasnetmobile_ef.txt <==
1.000000000000000000e+00 1.000000014901161194e-01 1.000000014901161194e-01 1.000000014901161194e-01 1.000000014901161194e-01 1.000000014901161194e-01 9.995000064373016357e-02
2.000000000000000000e+00 1.004000008106231689e-01 9.984999895095825195e-02 1.002000011503696442e-01 1.119000017642974854e-01 1.005000025033950806e-01 9.840000048279762268e-02
3.000000000000000000e+00 1.094300016760826055e-01 9.955000132322311401e-02 1.429000012576580048e-01 8.600000292062759399e-02 1.053000018000602722e-01 1.013999991118907928e-01
4.000000000000000000e+00 1.403199985623359569e-01 1.176500022411346436e-01 1.202999949455261230e-01 1.006000004708766937e-01 1.035000011324882507e-01 1.372500061988830566e-01
5.000000000000000000e+00 1.560699984431266896e-01 1.104500032961368561e-01 9.800000116229057312e-02 7.940000109374523163e-02 1.093000024557113647e-01 1.508000046014785767e-01
6.000000000000000000e+00 1.644199989736080114e-01 1.042999997735023499e-01 1.055000014603137970e-01 1.030000001192092896e-01 1.072999984025955200e-01 2.065499946475028992e-01
7.000000000000000000e+00 2.162699989974498638e-01 1.197999976575374603e-01 1.581500023603439331e-01 9.789999946951866150e-02 1.298000067472457886e-01 1.929500028491020203e-01
8.000000000000000000e+00 2.296999976038932856e-01 1.107500009238719940e-01 1.294500008225440979e-01 9.225000068545341492e-02 1.921000033617019653e-01 2.853499948978424072e-01
9.000000000000000000e+00 1.832700029015540966e-01 9.365000389516353607e-02 2.742500007152557373e-01 1.405499987304210663e-01 1.032000035047531128e-01 2.985500097274780273e-01
1.000000000000000000e+01 2.532299980521202087e-01 1.154000014066696167e-01 2.009499929845333099e-01 1.102999988943338394e-01 2.120999991893768311e-01 4.110500067472457886e-01
1.100000000000000000e+01 2.740799993276595847e-01 8.725000172853469849e-02 2.542500048875808716e-01 9.369999915361404419e-02 2.240999937057495117e-01 3.959999978542327881e-01
1.200000000000000000e+01 3.224000036716461182e-01 1.202500015497207642e-01 8.875000104308128357e-02 1.179500035941600800e-01 1.815000027418136597e-01 4.029999971389770508e-01
1.300000000000000000e+01 3.253900006413459889e-01 1.576000005006790161e-01 1.316500045359134674e-01 9.995000064373016357e-02 2.592000067234039307e-01 3.764999955892562866e-01
1.400000000000000000e+01 3.610499978065490612e-01 1.244499981403350830e-01 2.438500002026557922e-01 1.135999970138072968e-01 2.649999856948852539e-01 4.860000014305114746e-01
1.500000000000000000e+01 3.802700020372867806e-01 9.389999881386756897e-02 2.774000018835067749e-01 9.039999917149543762e-02 1.013000011444091797e-01 4.514500051736831665e-01
1.600000000000000000e+01 4.225999966263770946e-01 1.538500040769577026e-01 2.824999913573265076e-01 1.000999994575977325e-01 1.000000014901161194e-01 5.026500076055526733e-01
1.700000000000000000e+01 4.322199985384941323e-01 1.746499985456466675e-01 3.574000000953674316e-01 9.535000100731849670e-02 2.178000062704086304e-01 4.925999939441680908e-01
1.800000000000000000e+01 3.937300033867359161e-01 1.402499973773956299e-01 3.470000028610229492e-01 9.755000099539756775e-02 1.666000038385391235e-01 5.116500109434127808e-01
1.900000000000000000e+01 4.643500000238418579e-01 1.548999994993209839e-01 4.597000032663345337e-01 8.465000241994857788e-02 1.649000048637390137e-01 5.374000072479248047e-01
2.000000000000000000e+01 4.796400010585785134e-01 1.577499993145465851e-01 3.215500041842460632e-01 1.008500009775161743e-01 1.805000007152557373e-01 5.336000025272369385e-01
2.100000000000000000e+01 5.053499966859817949e-01 1.705999970436096191e-01 3.370999991893768311e-01 1.290499977767467499e-01 2.206999957561492920e-01 4.516999870538711548e-01
2.200000000000000000e+01 4.589399993419647217e-01 1.587000042200088501e-01 4.560000002384185791e-01 1.194000020623207092e-01 1.138999983668327332e-01 5.328499972820281982e-01
2.300000000000000000e+01 4.834200024604797252e-01 1.301500014960765839e-01 4.206499904394149780e-01 8.245000243186950684e-02 3.693000078201293945e-01 5.467999875545501709e-01
2.400000000000000000e+01 4.578100040555000416e-01 1.372499987483024597e-01 4.053499996662139893e-01 7.815000042319297791e-02 4.047000110149383545e-01 5.223000049591064453e-01
2.500000000000000000e+01 5.104000091552733931e-01 1.106499992311000824e-01 4.668000042438507080e-01 9.940000250935554504e-02 4.690999984741210938e-01 5.185500085353851318e-01
2.600000000000000000e+01 4.461699977517127880e-01 1.160000003874301910e-01 3.022500127553939819e-01 9.670000150799751282e-02 2.395000010728836060e-01 5.735999941825866699e-01
2.700000000000000000e+01 4.335699953138828500e-01 1.438000053167343140e-01 3.818499892950057983e-01 6.909999996423721313e-02 8.259999752044677734e-02 5.633499920368194580e-01
2.800000000000000000e+01 5.295499980449676070e-01 1.814999952912330627e-01 4.465999901294708252e-01 8.479999750852584839e-02 9.929999709129333496e-02 5.428999960422515869e-01
2.900000000000000000e+01 5.468900084495544878e-01 1.537999995052814484e-01 2.822500020265579224e-01 7.880000025033950806e-02 9.950000047683715820e-02 5.121500045061111450e-01
3.000000000000000000e+01 5.598800063133240190e-01 1.200500018894672394e-01 2.665499933063983917e-01 1.299999989569187164e-01 1.063999980688095093e-01 4.708999991416931152e-01
3.100000000000000000e+01 4.770700000226497650e-01 1.425999961793422699e-01 2.798000052571296692e-01 8.940000087022781372e-02 1.317999958992004395e-01 5.444499850273132324e-01
3.200000000000000000e+01 4.396399989724159019e-01 1.220499947667121887e-01 3.051499947905540466e-01 1.413499973714351654e-01 2.448000013828277588e-01 5.734499990940093994e-01
3.300000000000000000e+01 5.218899883329868317e-01 1.069499999284744263e-01 3.171500042080879211e-01 9.445000067353248596e-02 3.301999866962432861e-01 5.087500065565109253e-01
3.400000000000000000e+01 5.068600028753280640e-01 1.866500005125999451e-01 4.030999839305877686e-01 1.186500005424022675e-01 4.135999977588653564e-01 6.437999904155731201e-01
3.500000000000000000e+01 4.985700018703937419e-01 1.100500002503395081e-01 4.413500130176544189e-01 1.653499919921159744e-01 2.292000055313110352e-01 5.667000114917755127e-01
3.600000000000000000e+01 5.146000057458877119e-01 1.191999986767768860e-01 4.367500096559524536e-01 9.995000064373016357e-02 1.172999963164329529e-01 6.180000007152557373e-01
3.700000000000000000e+01 5.756299987435340437e-01 1.358499974012374878e-01 4.727500081062316895e-01 8.770000189542770386e-02 3.097000122070312500e-01 6.378500163555145264e-01
3.800000000000000000e+01 5.663500055670738220e-01 1.532500013709068298e-01 4.249000102281570435e-01 1.030500009655952454e-01 1.632000058889389038e-01 5.511499941349029541e-01
3.900000000000000000e+01 5.940599977970123513e-01 8.920000120997428894e-02 4.293499886989593506e-01 1.234999969601631165e-01 2.933999896049499512e-01 5.228500068187713623e-01
4.000000000000000000e+01 5.117800049483776093e-01 9.125000238418579102e-02 4.029000103473663330e-01 9.755000099539756775e-02 3.463000059127807617e-01 6.486999988555908203e-01
4.100000000000000000e+01 5.625500008463859558e-01 1.202999986708164215e-01 4.144000113010406494e-01 8.255000039935112000e-02 1.221000030636787415e-01 6.173000037670135498e-01
4.200000000000000000e+01 5.583799958229065385e-01 1.281000040471553802e-01 4.811500012874603271e-01 8.610000088810920715e-02 2.813999950885772705e-01 6.392500102519989014e-01
4.300000000000000000e+01 5.877100020647049172e-01 1.474499963223934174e-01 3.018499985337257385e-01 1.008999980986118317e-01 2.037999927997589111e-01 5.990999937057495117e-01
4.400000000000000000e+01 5.845099985599517822e-01 1.029499992728233337e-01 4.221500009298324585e-01 9.090000018477439880e-02 1.136000007390975952e-01 6.132500171661376953e-01
4.500000000000000000e+01 6.095400035381317583e-01 1.286999993026256561e-01 4.636999964714050293e-01 1.449000015854835510e-01 1.018000021576881409e-01 5.911000072956085205e-01
4.600000000000000000e+01 5.671000003814696822e-01 1.218999978154897690e-01 5.201999843120574951e-01 7.575000077486038208e-02 1.160999983549118042e-01 6.720499992370605469e-01
4.700000000000000000e+01 5.741499960422515869e-01 1.922000050544738770e-01 5.184500068426132202e-01 1.231999993324279785e-01 1.208999976515769958e-01 6.028500199317932129e-01
4.800000000000000000e+01 5.718300074338913408e-01 2.278499975800514221e-01 4.958000034093856812e-01 1.079999990761280060e-01 2.730000019073486328e-01 6.481499969959259033e-01
4.900000000000000000e+01 6.132100075483322144e-01 2.340999990701675415e-01 3.988499939441680908e-01 1.270000003278255463e-01 8.420000225305557251e-02 5.837999880313873291e-01
5.000000000000000000e+01 6.102400034666061179e-01 2.908499985933303833e-01 5.233000069856643677e-01 1.638000011444091797e-01 1.286000013351440430e-01 6.129499971866607666e-01
5.100000000000000000e+01 6.166399955749511941e-01 2.213499993085861206e-01 4.649999886751174927e-01 2.218000032007694244e-01 1.473000049591064453e-01 6.662000119686126709e-01
5.200000000000000000e+01 6.459699988365172896e-01 1.454500034451484680e-01 5.443000048398971558e-01 2.836999967694282532e-01 1.641000062227249146e-01 5.890000164508819580e-01
5.300000000000000000e+01 5.794200092554092629e-01 1.736999973654747009e-01 4.532500058412551880e-01 2.763999998569488525e-01 2.908000051975250244e-01 5.715000033378601074e-01
5.400000000000000000e+01 5.954600021243094954e-01 3.193999975919723511e-01 5.891999900341033936e-01 2.950999960303306580e-01 1.213999986648559570e-01 5.626000165939331055e-01
5.500000000000000000e+01 6.716900050640106645e-01 2.933499962091445923e-01 6.186499893665313721e-01 2.511500008404254913e-01 3.253999948501586914e-01 5.999500155448913574e-01
5.600000000000000000e+01 5.816000014543533103e-01 3.359999954700469971e-01 5.953499972820281982e-01 2.402000054717063904e-01 3.095999956130981445e-01 6.606000065803527832e-01
5.700000000000000000e+01 6.392899990081787331e-01 3.624500036239624023e-01 6.244499981403350830e-01 2.723499946296215057e-01 4.790000021457672119e-01 6.523000001907348633e-01
5.800000000000000000e+01 6.162699967622756736e-01 3.217000067234039307e-01 6.196500062942504883e-01 3.410500064492225647e-01 4.625000059604644775e-01 6.803500056266784668e-01
5.900000000000000000e+01 6.532200038433074729e-01 4.013500064611434937e-01 6.177500188350677490e-01 3.378999978303909302e-01 4.494999945163726807e-01 6.761499941349029541e-01
6.000000000000000000e+01 5.881399959325790405e-01 3.812000006437301636e-01 5.611999928951263428e-01 2.781500071287155151e-01 4.823000133037567139e-01 5.208999961614608765e-01
6.100000000000000000e+01 6.560300052165984885e-01 3.299000114202499390e-01 6.414000093936920166e-01 2.980999946594238281e-01 5.329999923706054688e-01 6.566999852657318115e-01
6.200000000000000000e+01 6.309900045394897239e-01 3.831499963998794556e-01 6.274499893188476562e-01 3.098499998450279236e-01 5.134999752044677734e-01 6.447499990463256836e-01
6.300000000000000000e+01 6.857099950313567671e-01 4.239999949932098389e-01 6.471999883651733398e-01 2.296499945223331451e-01 5.224000215530395508e-01 7.015999853610992432e-01
6.400000000000000000e+01 6.773400008678436279e-01 3.238000124692916870e-01 6.324999928474426270e-01 2.252000048756599426e-01 6.312999725341796875e-01 6.545499861240386963e-01
6.500000000000000000e+01 6.703399956226349099e-01 3.412999957799911499e-01 3.817000016570091248e-01 1.800499968230724335e-01 5.443999767303466797e-01 7.331999838352203369e-01
6.600000000000000000e+01 6.883599936962128130e-01 3.671500086784362793e-01 5.109499990940093994e-01 3.088000081479549408e-01 6.011000275611877441e-01 7.170499861240386963e-01
6.700000000000000000e+01 6.939700007438659446e-01 3.939999938011169434e-01 6.220000088214874268e-01 2.595999985933303833e-01 4.659000039100646973e-01 6.888000071048736572e-01
6.800000000000000000e+01 6.814000010490417480e-01 4.433500021696090698e-01 6.380499899387359619e-01 3.119000047445297241e-01 4.171000123023986816e-01 7.014500200748443604e-01
6.900000000000000000e+01 6.766299962997436301e-01 3.966000080108642578e-01 6.708000004291534424e-01 2.080000042915344238e-01 5.084999799728393555e-01 7.074000239372253418e-01
7.000000000000000000e+01 6.310600064694881217e-01 5.173000097274780273e-01 6.332999765872955322e-01 2.061000019311904907e-01 3.510000109672546387e-01 6.910499930381774902e-01
7.100000000000000000e+01 6.537099972367286238e-01 3.575000017881393433e-01 6.199999749660491943e-01 2.220999971032142639e-01 5.194000005722045898e-01 6.837499737739562988e-01
7.200000000000000000e+01 6.844299852848052534e-01 2.828000038862228394e-01 6.351999938488006592e-01 2.283000089228153229e-01 4.839000105857849121e-01 6.885499954223632812e-01
7.300000000000000000e+01 7.001000046730041504e-01 3.702499866485595703e-01 6.708000004291534424e-01 2.343000099062919617e-01 1.395999938249588013e-01 7.387500107288360596e-01
7.400000000000000000e+01 7.009600043296814187e-01 3.297999948263168335e-01 6.353500187397003174e-01 3.523500040173530579e-01 2.090000063180923462e-01 6.802999973297119141e-01
7.500000000000000000e+01 6.834599971771240234e-01 3.016999959945678711e-01 5.135000050067901611e-01 2.428500056266784668e-01 1.889999955892562866e-01 7.060999870300292969e-01
7.600000000000000000e+01 6.867399990558624712e-01 3.527999967336654663e-01 6.319499909877777100e-01 3.751499950885772705e-01 3.034999966621398926e-01 7.048500180244445801e-01
7.700000000000000000e+01 6.887999951839447466e-01 1.851000040769577026e-01 6.429499983787536621e-01 3.390000015497207642e-01 1.764000058174133301e-01 6.931999921798706055e-01
7.800000000000000000e+01 6.906199932098389116e-01 2.467000037431716919e-01 6.393499970436096191e-01 2.971000000834465027e-01 1.239999979734420776e-01 7.124499976634979248e-01
7.900000000000000000e+01 6.953899979591369185e-01 2.950000017881393433e-01 6.928999722003936768e-01 2.742499932646751404e-01 3.039999902248382568e-01 6.767000257968902588e-01
8.000000000000000000e+01 7.067400038242339644e-01 2.366499975323677063e-01 6.639499962329864502e-01 3.275500014424324036e-01 4.532999992370605469e-01 7.414000034332275391e-01
8.100000000000000000e+01 7.074299991130829079e-01 3.180499970912933350e-01 6.726999878883361816e-01 2.322500050067901611e-01 2.351000010967254639e-01 6.962499916553497314e-01
8.200000000000000000e+01 7.134700059890747292e-01 2.660499960184097290e-01 6.795500218868255615e-01 2.766500078141689301e-01 1.121999993920326233e-01 6.671000123023986816e-01
8.300000000000000000e+01 7.071600019931792991e-01 4.047500044107437134e-01 6.389499902725219727e-01 2.635000050067901611e-01 3.580000102519989014e-01 6.699000000953674316e-01
8.400000000000000000e+01 7.105399966239929199e-01 4.373499900102615356e-01 6.524499952793121338e-01 2.301999926567077637e-01 2.065999954938888550e-01 6.942000091075897217e-01
8.500000000000000000e+01 6.931800067424773726e-01 3.455500006675720215e-01 7.010499835014343262e-01 3.169000074267387390e-01 3.921999931335449219e-01 7.429499924182891846e-01
8.600000000000000000e+01 7.156200170516967551e-01 2.979999929666519165e-01 6.902999877929687500e-01 2.644999995827674866e-01 4.995999932289123535e-01 7.495999932289123535e-01
8.700000000000000000e+01 6.938000023365020752e-01 4.050000011920928955e-01 6.717000007629394531e-01 2.060999982059001923e-01 3.454000055789947510e-01 7.125000059604644775e-01
8.800000000000000000e+01 7.072100043296813965e-01 2.324000000953674316e-01 6.365999877452850342e-01 1.558499969542026520e-01 1.768999993801116943e-01 6.441500186920166016e-01
8.900000000000000000e+01 7.088200092315674050e-01 4.359999895095825195e-01 6.416000127792358398e-01 2.573999911546707153e-01 4.830999970436096191e-01 7.025500237941741943e-01
9.000000000000000000e+01 7.118400037288665771e-01 4.085499942302703857e-01 7.139499783515930176e-01 2.423000037670135498e-01 5.236999988555908203e-01 7.366999983787536621e-01
9.100000000000000000e+01 7.018999934196472612e-01 4.196000099182128906e-01 7.078999876976013184e-01 2.782500013709068298e-01 5.332999825477600098e-01 7.357000112533569336e-01
9.200000000000000000e+01 7.212199985980987105e-01 4.213999956846237183e-01 7.204999923706054688e-01 3.114999905228614807e-01 4.602000117301940918e-01 7.340500056743621826e-01
9.300000000000000000e+01 7.203399956226348433e-01 4.637999981641769409e-01 6.878000199794769287e-01 2.925000041723251343e-01 4.307999908924102783e-01 7.311500012874603271e-01
9.400000000000000000e+01 6.701999902725219727e-01 3.942499905824661255e-01 6.613000035285949707e-01 2.986500039696693420e-01 2.596000134944915771e-01 7.468499839305877686e-01
9.500000000000000000e+01 7.004699945449829324e-01 3.688499927520751953e-01 7.107500135898590088e-01 3.081000000238418579e-01 4.620999991893768311e-01 7.136500179767608643e-01
9.600000000000000000e+01 7.043199956417083296e-01 4.727500081062316895e-01 6.631000041961669922e-01 3.832499980926513672e-01 4.146000146865844727e-01 7.276000082492828369e-01
9.700000000000000000e+01 7.005299925804138184e-01 4.487000107765197754e-01 6.777999997138977051e-01 3.480999916791915894e-01 4.266000092029571533e-01 7.258999943733215332e-01
9.800000000000000000e+01 7.141399919986725076e-01 4.630499929189682007e-01 6.918499767780303955e-01 3.269999921321868896e-01 4.902000129222869873e-01 7.490999996662139893e-01
9.900000000000000000e+01 7.258400022983551025e-01 4.539499878883361816e-01 7.060999870300292969e-01 3.383999913930892944e-01 5.705000162124633789e-01 4.465499967336654663e-01
1.000000000000000000e+02 7.018899977207183616e-01 5.024999976158142090e-01 7.022500038146972656e-01 3.831500113010406494e-01 4.993999898433685303e-01 7.584999799728393555e-01
1.010000000000000000e+02 7.014300048351287398e-01 4.120000004768371582e-01 7.465499937534332275e-01 2.770999968051910400e-01 1.661999970674514771e-01 7.194999754428863525e-01
1.020000000000000000e+02 7.055599987506866455e-01 4.273000061511993408e-01 7.266999781131744385e-01 2.182999923825263977e-01 3.411999940872192383e-01 7.152500152587890625e-01
1.030000000000000000e+02 6.781099975109100564e-01 3.766000121831893921e-01 7.313500046730041504e-01 3.186500072479248047e-01 4.383000135421752930e-01 7.033499777317047119e-01
1.040000000000000000e+02 7.098799943923950195e-01 4.101999998092651367e-01 6.672500073909759521e-01 2.605499997735023499e-01 1.873999983072280884e-01 7.200999855995178223e-01
1.050000000000000000e+02 7.357000052928924783e-01 4.662999808788299561e-01 6.450500190258026123e-01 3.289000168442726135e-01 3.894999921321868896e-01 7.427999973297119141e-01
1.060000000000000000e+02 7.348599851131438765e-01 5.326499938964843750e-01 6.428500115871429443e-01 2.503499947488307953e-01 4.445999860763549805e-01 7.153999805450439453e-01
1.070000000000000000e+02 7.233999907970428689e-01 4.723000079393386841e-01 7.082000076770782471e-01 2.069499976933002472e-01 4.810999929904937744e-01 7.354999780654907227e-01
1.080000000000000000e+02 7.300499975681304932e-01 4.388500005006790161e-01 6.994499862194061279e-01 2.832000032067298889e-01 4.142999947071075439e-01 7.425999939441680908e-01
1.090000000000000000e+02 7.103000104427337202e-01 4.627999812364578247e-01 7.244499921798706055e-01 1.996999979019165039e-01 5.404999852180480957e-01 7.055999934673309326e-01
1.100000000000000000e+02 7.046100020408629927e-01 3.936999887228012085e-01 6.200999915599822998e-01 2.133499979972839355e-01 5.024999976158142090e-01 7.459000051021575928e-01
1.110000000000000000e+02 7.086599916219711304e-01 3.792499899864196777e-01 6.755000054836273193e-01 2.471000030636787415e-01 2.845000028610229492e-01 7.294999957084655762e-01
1.120000000000000000e+02 7.259199976921081321e-01 4.373999983072280884e-01 6.827999949455261230e-01 2.349999919533729553e-01 4.347000122070312500e-01 7.553000152111053467e-01
1.130000000000000000e+02 7.012500107288360818e-01 3.795000016689300537e-01 7.035999894142150879e-01 2.302500009536743164e-01 3.968000113964080811e-01 6.995999813079833984e-01
1.140000000000000000e+02 7.267500042915344682e-01 4.539000093936920166e-01 6.981999874114990234e-01 2.782500013709068298e-01 4.356000125408172607e-01 7.392500042915344238e-01
1.150000000000000000e+02 7.275499999523162842e-01 4.524499922990798950e-01 7.091000080108642578e-01 2.222499959170818329e-01 5.271000266075134277e-01 7.480999827384948730e-01
1.160000000000000000e+02 7.232999980449676958e-01 4.231500029563903809e-01 6.887499988079071045e-01 2.940499968826770782e-01 5.454999804496765137e-01 7.385500073432922363e-01
1.170000000000000000e+02 7.251200020313263161e-01 4.785500019788742065e-01 6.651500165462493896e-01 3.049499951303005219e-01 4.352000057697296143e-01 7.156000137329101562e-01
1.180000000000000000e+02 7.193699955940247026e-01 4.653000086545944214e-01 6.773999929428100586e-01 2.929999977350234985e-01 1.607999950647354126e-01 7.436999976634979248e-01
1.190000000000000000e+02 7.287099957466125488e-01 3.672000020742416382e-01 7.058500051498413086e-01 3.207000046968460083e-01 4.799999892711639404e-01 7.375500202178955078e-01
1.200000000000000000e+02 6.910499989986419456e-01 4.440499991178512573e-01 7.077500224113464355e-01 2.842500023543834686e-01 5.307999849319458008e-01 7.563000023365020752e-01
1.210000000000000000e+02 6.754099935293197410e-01 4.883500039577484131e-01 6.859500110149383545e-01 2.515000030398368835e-01 5.171999931335449219e-01 7.476000189781188965e-01
1.220000000000000000e+02 7.058000028133392112e-01 4.008999913930892944e-01 6.764999926090240479e-01 2.685000039637088776e-01 4.607000052928924561e-01 7.165999710559844971e-01
1.230000000000000000e+02 7.190499842166900857e-01 4.106499999761581421e-01 6.806000173091888428e-01 3.294499889016151428e-01 4.853000044822692871e-01 7.613499760627746582e-01
1.240000000000000000e+02 7.410200059413909468e-01 3.053999990224838257e-01 7.210000157356262207e-01 3.096999973058700562e-01 3.461999893188476562e-01 7.273499965667724609e-01
1.250000000000000000e+02 7.452100098133087602e-01 2.945499941706657410e-01 7.056500017642974854e-01 3.416999951004981995e-01 4.460999965667724609e-01 7.473499774932861328e-01
1.260000000000000000e+02 7.441200077533721702e-01 3.320999965071678162e-01 6.789999902248382568e-01 3.322999849915504456e-01 4.875999987125396729e-01 7.551000118255615234e-01
1.270000000000000000e+02 7.513199985027313454e-01 3.619999885559082031e-01 7.064000070095062256e-01 3.624500036239624023e-01 5.238000154495239258e-01 7.358999848365783691e-01
1.280000000000000000e+02 7.415799915790557417e-01 3.757500052452087402e-01 7.048499882221221924e-01 2.577000074088573456e-01 2.579999864101409912e-01 7.721500098705291748e-01
1.290000000000000000e+02 7.380999982357024924e-01 3.467999994754791260e-01 7.254000008106231689e-01 2.776499986648559570e-01 4.090999960899353027e-01 7.535499930381774902e-01
1.300000000000000000e+02 6.825599953532218711e-01 4.059500098228454590e-01 7.159499824047088623e-01 3.723000138998031616e-01 5.087000131607055664e-01 7.335000038146972656e-01
1.310000000000000000e+02 7.316799938678741899e-01 4.347499907016754150e-01 6.760999858379364014e-01 3.113500066101551056e-01 5.291000008583068848e-01 7.453500032424926758e-01
1.320000000000000000e+02 7.412300109863281250e-01 2.273499965667724609e-01 6.878000199794769287e-01 3.492500111460685730e-01 5.383999943733215332e-01 7.240999937057495117e-01
1.330000000000000000e+02 7.326000034809112549e-01 3.152500018477439880e-01 7.369999885559082031e-01 3.246000111103057861e-01 3.404000103473663330e-01 7.566500008106231689e-01
1.340000000000000000e+02 7.418900012969971147e-01 4.400999993085861206e-01 7.330000102519989014e-01 3.196500129997730255e-01 3.343999981880187988e-01 7.496000230312347412e-01
1.350000000000000000e+02 7.491299986839294878e-01 3.809999972581863403e-01 7.011500000953674316e-01 3.064500130712985992e-01 4.650000035762786865e-01 7.341499924659729004e-01
1.360000000000000000e+02 7.472699999809264693e-01 2.724999934434890747e-01 7.302500009536743164e-01 3.156999945640563965e-01 4.788999855518341064e-01 6.608499884605407715e-01
1.370000000000000000e+02 7.351499974727631059e-01 3.627499863505363464e-01 7.156000137329101562e-01 4.309000074863433838e-01 5.351999998092651367e-01 7.397499978542327881e-01
1.380000000000000000e+02 7.474700093269348589e-01 2.739000022411346436e-01 7.180500030517578125e-01 3.624000102281570435e-01 5.932000279426574707e-01 7.217999994754791260e-01
1.390000000000000000e+02 7.420400023460388406e-01 2.681499943137168884e-01 6.754499971866607666e-01 2.729000002145767212e-01 2.422000020742416382e-01 7.504499852657318115e-01
1.400000000000000000e+02 7.293800055980682595e-01 3.401500061154365540e-01 7.247999906539916992e-01 3.224000036716461182e-01 3.508000075817108154e-01 7.682999968528747559e-01
1.410000000000000000e+02 7.329600095748901589e-01 4.200000017881393433e-01 7.291499972343444824e-01 3.049999997019767761e-01 1.133999973535537720e-01 7.581000030040740967e-01
1.420000000000000000e+02 7.479300022125243697e-01 4.422999918460845947e-01 7.392500042915344238e-01 3.073000088334083557e-01 4.318999946117401123e-01 7.748000025749206543e-01
1.430000000000000000e+02 7.352800071239471436e-01 4.197999984025955200e-01 7.337999939918518066e-01 2.527000010013580322e-01 1.761000007390975952e-01 7.338500022888183594e-01
1.440000000000000000e+02 6.509100042283535448e-01 2.446000054478645325e-01 7.288500070571899414e-01 1.398500017821788788e-01 4.341999888420104980e-01 7.821000218391418457e-01
1.450000000000000000e+02 7.027099967002868874e-01 4.620999991893768311e-01 5.311499834060668945e-01 3.450000137090682983e-01 2.009000033140182495e-01 7.709500193595886230e-01
1.460000000000000000e+02 7.253099977970123291e-01 4.948999881744384766e-01 6.363999843597412109e-01 3.732499852776527405e-01 1.871999949216842651e-01 7.768499851226806641e-01
1.470000000000000000e+02 7.345499932765960915e-01 3.963499963283538818e-01 7.352499961853027344e-01 3.621499985456466675e-01 4.205999970436096191e-01 7.376500070095062256e-01
1.480000000000000000e+02 7.326300084590912087e-01 4.929999858140945435e-01 7.278499901294708252e-01 2.713000029325485229e-01 2.268999963998794556e-01 7.517000138759613037e-01
1.490000000000000000e+02 7.515799939632415994e-01 4.688500016927719116e-01 7.197499871253967285e-01 2.526500038802623749e-01 3.592000007629394531e-01 7.351999878883361816e-01
1.500000000000000000e+02 7.474099993705749512e-01 4.053499996662139893e-01 7.062000036239624023e-01 3.568999916315078735e-01 2.460999935865402222e-01 7.229999899864196777e-01


==> Data/nasnetmobile_lower_norm.txt <==
1.000000000000000000e+00 1.130200450413811758e-03 9.945343348605573813e-03
2.000000000000000000e+00 9.118606318455424811e-04 8.488787764031696659e-03
3.000000000000000000e+00 9.046097596486408782e-04 8.465648682649470902e-03
4.000000000000000000e+00 8.853530670328902709e-04 8.299618713126694775e-03
5.000000000000000000e+00 8.665193128848534994e-04 8.153491440554952452e-03
6.000000000000000000e+00 8.927777450603558394e-04 8.418446401590815725e-03
7.000000000000000000e+00 8.954329431549577127e-04 8.514420388487087960e-03
8.000000000000000000e+00 8.666547369365850111e-04 8.221887031534157869e-03
9.000000000000000000e+00 8.364468402442197092e-04 7.978471185878617186e-03
1.000000000000000000e+01 8.286025488015377489e-04 7.907409970096975632e-03
1.100000000000000000e+01 8.704699678526108984e-04 8.299540553867980341e-03
1.200000000000000000e+01 8.472672589225874358e-04 8.080822705565733968e-03
1.300000000000000000e+01 8.402926123831882914e-04 7.981692463898461612e-03
1.400000000000000000e+01 8.224148724033156482e-04 7.903465554733906523e-03
1.500000000000000000e+01 8.159809779201328966e-04 7.849216132781394392e-03
1.600000000000000000e+01 8.090648687247073683e-04 7.738672668940436289e-03
1.700000000000000000e+01 8.421601014360580130e-04 8.032760672661226967e-03
1.800000000000000000e+01 7.942553722497189012e-04 7.620269930395540819e-03
1.900000000000000000e+01 8.396814595240864251e-04 7.950744681450289467e-03
2.000000000000000000e+01 8.106111823363080886e-04 7.711729399100479727e-03
2.100000000000000000e+01 8.490814650354306390e-04 8.047984651297577716e-03
2.200000000000000000e+01 7.960762695175885306e-04 7.630332113954318290e-03
2.300000000000000000e+01 7.664204546899507000e-04 7.392814008329196863e-03
2.400000000000000000e+01 7.813951364890274866e-04 7.574368771114297141e-03
2.500000000000000000e+01 8.221681206679541101e-04 7.820446957569804694e-03
2.600000000000000000e+01 8.117230634715603445e-04 7.770196465421314383e-03
2.700000000000000000e+01 7.742100264415268133e-04 7.443236253806710667e-03
2.800000000000000000e+01 7.927978909048496005e-04 7.770152459788256735e-03
2.900000000000000000e+01 8.055549679380474143e-04 7.799110793541941949e-03
3.000000000000000000e+01 7.636926801408289167e-04 7.515878388375946996e-03
3.100000000000000000e+01 7.813232168350009096e-04 7.571101845460161302e-03
3.200000000000000000e+01 7.758129890956826005e-04 7.617556359157088772e-03
3.300000000000000000e+01 7.772232218550584760e-04 7.592362149031037580e-03
3.400000000000000000e+01 7.739507544467600850e-04 7.551130841257814794e-03
3.500000000000000000e+01 7.778099909958431863e-04 7.579499368168434066e-03
3.600000000000000000e+01 7.850893108641149309e-04 7.678979027698191670e-03
3.700000000000000000e+01 7.706142079403248760e-04 7.404271892936433591e-03
3.800000000000000000e+01 7.351326548363551656e-04 7.161440928120258419e-03
3.900000000000000000e+01 7.158355074152145071e-04 7.036752608853594562e-03
4.000000000000000000e+01 7.274674236281844855e-04 6.945517437517150991e-03
4.100000000000000000e+01 7.001242854378440360e-04 6.858104516652004448e-03
4.200000000000000000e+01 7.630523407098019090e-04 7.292803325600532259e-03
4.300000000000000000e+01 7.302177346442356547e-04 7.068467534278049906e-03
4.400000000000000000e+01 7.386342224667552525e-04 7.161997894938655108e-03
4.500000000000000000e+01 7.322130945431627996e-04 7.035574965568941810e-03
4.600000000000000000e+01 7.445484646095717769e-04 7.168313688483120283e-03
4.700000000000000000e+01 7.251437045325916965e-04 6.991589693326923961e-03
4.800000000000000000e+01 8.161875827253357689e-04 7.717714821996768046e-03
4.900000000000000000e+01 7.155822902999962615e-04 6.897145723180009291e-03
5.000000000000000000e+01 7.324612419795726703e-04 7.160344071296292565e-03
5.100000000000000000e+01 6.990847344569266902e-04 6.690762916543923494e-03
5.200000000000000000e+01 7.174911577839496483e-04 6.968446342741491106e-03
5.300000000000000000e+01 6.936915198305093361e-04 6.702287466401240026e-03
5.400000000000000000e+01 7.085542787205089321e-04 6.814206598875608561e-03
5.500000000000000000e+01 6.781745671240750530e-04 6.643623688332633490e-03
5.600000000000000000e+01 6.655330664526988658e-04 6.447380567713545396e-03
5.700000000000000000e+01 6.583732432241938982e-04 6.337232497769610187e-03
5.800000000000000000e+01 6.410346132993040985e-04 6.217351958114581897e-03
5.900000000000000000e+01 6.620364248259994269e-04 6.266382771746842675e-03
6.000000000000000000e+01 6.774883337585722821e-04 6.531788626321419385e-03
6.100000000000000000e+01 6.633639417732385343e-04 6.377071388496840382e-03
6.200000000000000000e+01 6.358749938733649319e-04 6.163042438916924159e-03
6.300000000000000000e+01 6.579455634779181371e-04 6.397856496910747301e-03
6.400000000000000000e+01 6.433014165271412144e-04 6.207507503919365566e-03
6.500000000000000000e+01 6.430007455762753229e-04 6.171138490198729322e-03
6.600000000000000000e+01 6.409331786731058220e-04 6.193027680242028758e-03
6.700000000000000000e+01 6.259570806479652048e-04 6.100727178505301052e-03
6.800000000000000000e+01 6.597050498996556017e-04 6.407026745399496161e-03
6.900000000000000000e+01 6.020849483400665409e-04 5.802062588946549707e-03
7.000000000000000000e+01 6.350168224537011382e-04 6.135858451696138069e-03
7.100000000000000000e+01 6.097410664413914667e-04 5.974146945417419322e-03
7.200000000000000000e+01 6.507105776429504898e-04 6.231388441458878165e-03
7.300000000000000000e+01 5.922131958743428581e-04 5.798949026207622301e-03
7.400000000000000000e+01 6.148060860712666184e-04 5.978822379729636580e-03
7.500000000000000000e+01 6.193576724404473589e-04 5.994352427395907394e-03
7.600000000000000000e+01 5.846312962287712831e-04 5.582449193171561824e-03
7.700000000000000000e+01 6.019347257522183461e-04 5.845200916952337893e-03
7.800000000000000000e+01 5.681520897494859914e-04 5.562655196702185473e-03
7.900000000000000000e+01 5.834618013752393504e-04 5.496142160137166416e-03
8.000000000000000000e+01 5.735032691443261305e-04 5.500330084283161503e-03
8.100000000000000000e+01 5.668802776940926220e-04 5.476369017083454471e-03
8.200000000000000000e+01 5.586122473080952239e-04 5.467966404171357292e-03
8.300000000000000000e+01 5.494061621424252504e-04 5.315563731285494545e-03
8.400000000000000000e+01 5.556254060143610415e-04 5.364180596406795121e-03
8.500000000000000000e+01 5.450065019373723143e-04 5.262276029455432644e-03
8.600000000000000000e+01 5.243238133504042131e-04 5.075834342599243668e-03
8.700000000000000000e+01 5.201643368757789430e-04 5.093673865000406323e-03
8.800000000000000000e+01 5.372294709702167808e-04 5.272417850074032596e-03
8.900000000000000000e+01 5.239364036843795636e-04 5.032103416348292224e-03
9.000000000000000000e+01 5.192339995019035724e-04 5.011043765328147825e-03
9.100000000000000000e+01 4.902878576073764483e-04 4.743448137908599406e-03
9.200000000000000000e+01 5.273053386651452377e-04 5.046512633972588362e-03
9.300000000000000000e+01 5.146202428610200611e-04 4.978183379843214781e-03
9.400000000000000000e+01 4.972673480504143572e-04 4.857800387810740778e-03
9.500000000000000000e+01 5.006880060700345586e-04 4.694859186808267651e-03
9.600000000000000000e+01 4.919560282355169966e-04 4.775203949163767982e-03
9.700000000000000000e+01 4.638995636593211879e-04 4.539883662189662245e-03
9.800000000000000000e+01 4.930186288087492260e-04 4.716786307080061622e-03
9.900000000000000000e+01 4.881404483942289449e-04 4.672111886920351023e-03
1.000000000000000000e+02 4.946365747241606358e-04 4.713206744391070652e-03
1.010000000000000000e+02 5.044839434715669459e-04 4.758979006575486670e-03
1.020000000000000000e+02 4.633676578847501599e-04 4.534894605641851158e-03
1.030000000000000000e+02 4.562586340694059972e-04 4.467596528287104060e-03
1.040000000000000000e+02 4.500259463123710765e-04 4.344379113725394329e-03
1.050000000000000000e+02 4.497222376592231946e-04 4.337107018662550439e-03
1.060000000000000000e+02 4.405500803440398540e-04 4.255664578482467805e-03
1.070000000000000000e+02 4.726114064537131941e-04 4.534170811498133141e-03
1.080000000000000000e+02 4.509098150513389091e-04 4.389108705126550103e-03
1.090000000000000000e+02 4.558048875535486433e-04 4.407138207070426458e-03
1.100000000000000000e+02 4.481346892916466445e-04 4.322511269698129516e-03
1.110000000000000000e+02 4.331890914394178889e-04 4.179145022200486670e-03
1.120000000000000000e+02 4.654858600009571324e-04 4.444111969845353921e-03
1.130000000000000000e+02 4.671356196902671782e-04 4.436125768446068027e-03
1.140000000000000000e+02 4.176071154841378384e-04 4.055379343426916694e-03
1.150000000000000000e+02 4.229683931865639481e-04 4.064751229667137866e-03
1.160000000000000000e+02 4.535970116449781955e-04 4.440239145736064180e-03
1.170000000000000000e+02 4.183439224876319665e-04 3.980132338100884903e-03
1.180000000000000000e+02 4.204866519972640928e-04 4.132512515569850345e-03
1.190000000000000000e+02 4.009381757623236295e-04 3.857421316719580884e-03
1.200000000000000000e+02 3.948865802163263735e-04 3.826778289700342572e-03
1.210000000000000000e+02 4.231295145575993902e-04 4.026841690389249863e-03
1.220000000000000000e+02 3.975067626346241246e-04 3.839262096678258251e-03
1.230000000000000000e+02 3.975658336289986279e-04 3.883649495022355874e-03
1.240000000000000000e+02 4.100611346155487186e-04 3.976372483676458847e-03
1.250000000000000000e+02 3.908354142480645289e-04 3.766351002306977773e-03
1.260000000000000000e+02 4.268766845224974114e-04 3.949725266658898372e-03
1.270000000000000000e+02 3.904914560396809250e-04 3.741631166337278623e-03
1.280000000000000000e+02 3.960279352737195498e-04 3.765477129250518855e-03
1.290000000000000000e+02 3.766251455982197937e-04 3.543713368660162278e-03
1.300000000000000000e+02 3.967227070456365171e-04 3.836337364081180562e-03
1.310000000000000000e+02 3.878856616571915239e-04 3.692649448541898607e-03
1.320000000000000000e+02 3.635332029384686324e-04 3.499989010414144598e-03
1.330000000000000000e+02 3.886602346890557147e-04 3.724954016609297210e-03
1.340000000000000000e+02 3.935973218978272201e-04 3.788037076797695548e-03
1.350000000000000000e+02 3.705750894283788683e-04 3.547757125097857761e-03
1.360000000000000000e+02 3.589308582061578662e-04 3.433707496023046674e-03
1.370000000000000000e+02 3.579836903196392112e-04 3.412957690635660089e-03
1.380000000000000000e+02 3.680915215127067409e-04 3.488014059618484847e-03
1.390000000000000000e+02 3.663324045412468303e-04 3.496347872678898239e-03
1.400000000000000000e+02 3.562500038422828415e-04 3.433795343089037985e-03
1.410000000000000000e+02 3.593612267294534531e-04 3.439248921785801119e-03
1.420000000000000000e+02 3.650400777329426564e-04 3.432974178272174028e-03
1.430000000000000000e+02 3.483449275664390193e-04 3.296239973756564384e-03
1.440000000000000000e+02 3.756344441539985349e-04 3.584284756137648235e-03
1.450000000000000000e+02 3.656580962097020853e-04 3.469303127162712622e-03
1.460000000000000000e+02 3.503218662640279670e-04 3.323620836925243738e-03
1.470000000000000000e+02 3.291352167109812309e-04 3.180376261719002322e-03
1.480000000000000000e+02 3.629038854407213178e-04 3.450539979067715653e-03
1.490000000000000000e+02 3.392420627033086527e-04 3.233170706378526906e-03


==> Data/nasnetmobile_lower_w2.txt <==
1.000000000000000000e+00 3.307598915773040105e-01 2.165662140779915923e-01 1.563112173609515487e-01
2.000000000000000000e+00 4.750443852856180982e-01 3.495956209989081187e-01 2.057561513470592685e-01
3.000000000000000000e+00 4.149283524584898575e-01 2.498642910155507435e-01 6.333798842496132786e-02
4.000000000000000000e+00 4.254346528152513351e-01 2.917594172550191378e-01 1.126716620827456494e-01
5.000000000000000000e+00 4.369434552147285489e-01 2.690867900225974441e-01 7.339910443052372058e-02
6.000000000000000000e+00 3.806499874025481844e-01 2.039871374104685886e-01 6.874360539952528715e-02
7.000000000000000000e+00 4.221492025154057748e-01 2.802744635796258765e-01 7.089946150392388569e-02
8.000000000000000000e+00 4.318092108836001364e-01 2.870718693108022523e-01 8.456691502419538820e-02
9.000000000000000000e+00 4.707779443044539658e-01 3.619331303446077230e-01 1.296041248194658435e-01
1.000000000000000000e+01 4.219523114517095275e-01 2.918149028923736621e-01 7.516758823175262449e-02
1.100000000000000000e+01 3.843067221688589163e-01 2.496423334577320685e-01 8.675052761052534644e-02
1.200000000000000000e+01 4.337791492346984024e-01 2.963933546084503434e-01 6.948713562027392099e-02
1.300000000000000000e+01 4.031563084717781908e-01 2.518227277066693581e-01 6.450103135202112092e-02
1.400000000000000000e+01 4.572769423467116789e-01 3.190108831107326681e-01 1.003339128832068383e-01
1.500000000000000000e+01 4.573539069809763324e-01 3.320629487421598025e-01 9.295060730107626568e-02
1.600000000000000000e+01 4.498047594680948946e-01 3.001360337198277772e-01 8.556560033277474386e-02
1.700000000000000000e+01 4.441111336573470014e-01 3.077057266946307545e-01 8.478877951245589184e-02
1.800000000000000000e+01 4.236784955545246367e-01 2.892866691338635277e-01 7.193851402936668471e-02
1.900000000000000000e+01 4.553921868312436061e-01 3.162820429462010474e-01 8.050164763357289810e-02
2.000000000000000000e+01 4.771402377359111879e-01 3.544788922564930944e-01 8.790158310439014078e-02
2.100000000000000000e+01 4.478887888378971782e-01 3.327022524150645699e-01 7.536384706654764010e-02
2.200000000000000000e+01 4.870925376806085616e-01 3.594693666151244082e-01 8.203222173501176218e-02
2.300000000000000000e+01 4.425626586289413411e-01 3.148580021988873212e-01 1.125423986380253982e-01
2.400000000000000000e+01 4.463290251214519500e-01 2.991821933885997487e-01 9.402764418672884816e-02
2.500000000000000000e+01 4.598448293403510911e-01 3.265553717537074130e-01 1.067881573594188505e-01
2.600000000000000000e+01 4.351239970441981297e-01 2.948659388795409342e-01 1.304426899126337747e-01
2.700000000000000000e+01 4.426923300402777484e-01 3.163222366612610248e-01 1.054721301785477849e-01
2.800000000000000000e+01 4.304127708941948849e-01 2.763874670360406127e-01 8.622256863905949920e-02
2.900000000000000000e+01 4.726072100150739419e-01 3.497295441650991599e-01 9.270755964755492129e-02
3.000000000000000000e+01 5.506380400684799392e-01 4.449124714249450552e-01 1.257583593925442333e-01
3.100000000000000000e+01 4.701319832026848999e-01 3.315192164566342914e-01 1.021922387749171213e-01
3.200000000000000000e+01 5.101470264819549794e-01 3.738429881474810701e-01 1.623075040867553720e-01
3.300000000000000000e+01 4.892120198960487332e-01 3.614469594928733098e-01 9.280258012565725800e-02
3.400000000000000000e+01 4.947289539622145016e-01 3.498655477573034966e-01 1.112496792483985836e-01
3.500000000000000000e+01 4.668235944592195041e-01 3.348915315667844173e-01 1.053566806210616547e-01
3.600000000000000000e+01 4.855910848573372629e-01 3.582548738053346060e-01 1.028736013157511564e-01
3.700000000000000000e+01 4.703068971383617125e-01 3.303532442509778400e-01 8.915531064446727272e-02
3.800000000000000000e+01 4.848624708753619950e-01 3.470900206046969583e-01 1.236180935933955255e-01
3.900000000000000000e+01 4.482624439828568619e-01 2.958101430234916784e-01 8.399405165846487997e-02
4.000000000000000000e+01 4.606332274827421580e-01 3.309258916862028999e-01 1.085818066562177775e-01
4.100000000000000000e+01 4.721078588040825696e-01 3.507202680228123093e-01 1.103179035593898211e-01
4.200000000000000000e+01 4.683367578827771771e-01 3.506807813891733017e-01 1.013568901619055218e-01
4.300000000000000000e+01 4.779158054456946747e-01 3.744897555471293771e-01 1.256664993783798978e-01
4.400000000000000000e+01 4.724960171878100357e-01 3.469355062151000535e-01 1.049007454182638022e-01
4.500000000000000000e+01 4.890609105498829878e-01 3.642389591370429058e-01 1.195585424329383001e-01
4.600000000000000000e+01 4.569636331249101735e-01 3.305785560119081090e-01 1.077163133696865671e-01
4.700000000000000000e+01 5.311132970189254010e-01 4.308226765822288362e-01 1.258760858545196482e-01
4.800000000000000000e+01 4.771170219850158212e-01 3.644065237697034498e-01 9.006074671246312724e-02
4.900000000000000000e+01 4.843747279091374924e-01 3.442411431348614270e-01 1.041401543187948087e-01
5.000000000000000000e+01 4.643876246069136293e-01 3.510112717732714049e-01 1.129818258571255729e-01
5.100000000000000000e+01 4.352825607763700089e-01 3.008126201229633923e-01 1.203570722668265564e-01
5.200000000000000000e+01 4.464089527327436691e-01 3.095642156796015176e-01 1.007714948726987358e-01
5.300000000000000000e+01 4.487244767819744684e-01 3.144947743343424751e-01 7.513899087384186271e-02
5.400000000000000000e+01 4.495775031785517184e-01 3.193452790155065779e-01 9.882931013151322053e-02
5.500000000000000000e+01 4.353526898932423839e-01 2.916770374835048196e-01 9.666506672857239080e-02
5.600000000000000000e+01 4.483450998598900172e-01 3.276564581065788406e-01 1.075863752322584188e-01
5.700000000000000000e+01 4.463614268658433470e-01 3.208111733031313584e-01 9.945618804865556661e-02
5.800000000000000000e+01 4.622177604393505890e-01 3.417836876245556876e-01 1.141234617420607417e-01
5.900000000000000000e+01 4.633350518747375579e-01 3.430856686925986554e-01 1.120837337156236069e-01
6.000000000000000000e+01 4.723933135020349505e-01 3.450956253055298961e-01 8.726756739864909018e-02
6.100000000000000000e+01 4.441111180510264878e-01 3.259120511379391960e-01 1.012007893367708050e-01
6.200000000000000000e+01 4.565907086227679046e-01 3.261885103857538604e-01 8.431436554481186452e-02
6.300000000000000000e+01 4.681676585180904460e-01 3.408969754946287178e-01 9.259026521225852124e-02
6.400000000000000000e+01 4.332729387844421187e-01 3.045560566368898381e-01 7.442997757378971846e-02
6.500000000000000000e+01 4.630147858742986733e-01 3.300609422579310337e-01 1.027978919009168157e-01
6.600000000000000000e+01 4.093780533057405080e-01 2.593771327799428983e-01 8.549896422232405868e-02
6.700000000000000000e+01 4.208486513914758698e-01 2.929766262575492775e-01 8.923161324685494056e-02
6.800000000000000000e+01 4.384679415822622106e-01 3.232220139961487493e-01 1.031283020084471647e-01
6.900000000000000000e+01 4.642021599259545939e-01 3.514182412826888369e-01 1.053606092477997191e-01
7.000000000000000000e+01 4.202538397250892288e-01 2.474677651055725569e-01 9.266587395383565906e-02
7.100000000000000000e+01 4.425208602383287060e-01 3.186174578226597109e-01 8.509454505347774367e-02
7.200000000000000000e+01 4.369161153329806924e-01 3.049217033596283155e-01 9.788192337128259757e-02
7.300000000000000000e+01 4.619954992389151416e-01 3.152912224544974773e-01 6.934096500993090773e-02
7.400000000000000000e+01 4.548758440686098692e-01 3.448297361233816360e-01 9.642165106886800563e-02
7.500000000000000000e+01 4.284473228578469239e-01 2.897219196697334853e-01 1.020827193310950287e-01
7.600000000000000000e+01 4.248271254658509966e-01 2.936715477575362332e-01 9.450108024221910707e-02
7.700000000000000000e+01 4.122957266371755081e-01 2.711190231046458066e-01 8.973913297734012473e-02
7.800000000000000000e+01 3.982253346552477313e-01 2.613984691050198483e-01 8.687351642817736641e-02
7.900000000000000000e+01 4.344097315754024136e-01 3.034843349082075870e-01 8.872959158000617852e-02
8.000000000000000000e+01 4.242069153400316317e-01 3.052037808573880295e-01 1.066806332537404839e-01
8.100000000000000000e+01 4.330017043169090418e-01 3.132284919329023087e-01 1.016341956943757480e-01
8.200000000000000000e+01 4.213159626319291640e-01 3.039003192614727067e-01 8.965861927556928457e-02
8.300000000000000000e+01 4.125814504322840026e-01 2.674793346533991256e-01 8.192804501559469710e-02
8.400000000000000000e+01 4.509189085073295744e-01 3.292535714082726050e-01 1.022382392600520024e-01
8.500000000000000000e+01 4.158395132063001931e-01 2.889445824032947918e-01 1.000303934343685086e-01
8.600000000000000000e+01 3.964290769265109704e-01 2.666735543724267354e-01 9.856979490277653633e-02
8.700000000000000000e+01 4.119718107205472268e-01 2.799923690522043151e-01 1.015699590248822781e-01
8.800000000000000000e+01 3.995260879878153037e-01 2.747489515087013778e-01 9.359212850369580394e-02
8.900000000000000000e+01 4.287079014728860660e-01 3.016251934868475759e-01 9.567885094667905044e-02
9.000000000000000000e+01 4.232461755875985276e-01 2.827872748153240079e-01 9.309445710809956254e-02
9.100000000000000000e+01 4.309397515814891166e-01 2.928699634746374514e-01 7.716163196820613468e-02
9.200000000000000000e+01 4.330634935008005337e-01 3.030811177166897186e-01 9.984632405796584065e-02
9.300000000000000000e+01 4.230091001686122065e-01 2.853119987174749239e-01 8.717052770999786371e-02
9.400000000000000000e+01 4.402402831638143610e-01 3.010610939617060500e-01 9.348169898952989054e-02
9.500000000000000000e+01 4.374340284950054558e-01 3.179274012539708982e-01 9.433836619801386214e-02
9.600000000000000000e+01 4.473075142579401309e-01 3.432511240385907048e-01 1.004584658029223088e-01
9.700000000000000000e+01 4.215115583805792987e-01 2.984538855015989034e-01 1.068401203856679527e-01
9.800000000000000000e+01 4.578981937554290060e-01 3.245160522162257033e-01 9.778956943272321123e-02
9.900000000000000000e+01 4.389178942428442198e-01 3.136424107260341598e-01 9.536840098595578130e-02
1.000000000000000000e+02 4.423759249733334453e-01 3.140894118005307378e-01 9.774273112049890189e-02
1.010000000000000000e+02 4.614409615457260028e-01 3.363726933309041378e-01 1.045444237399272419e-01
1.020000000000000000e+02 4.514858621714863407e-01 3.417749491973411935e-01 9.832232070681796998e-02
1.030000000000000000e+02 4.621170273930950700e-01 3.709705782530903218e-01 1.007968298748298658e-01
1.040000000000000000e+02 4.278012780495692446e-01 2.826116443727603178e-01 9.535040186107540672e-02
1.050000000000000000e+02 4.360802149148075846e-01 3.164797575567478427e-01 9.718725728984876910e-02
1.060000000000000000e+02 4.202524539342609167e-01 2.783738447691415652e-01 9.297056601218720018e-02
1.070000000000000000e+02 4.451601429380059871e-01 3.323781931832938685e-01 9.475262571631778985e-02
1.080000000000000000e+02 4.331654433936178994e-01 3.033415587289227666e-01 1.023021729584196737e-01
1.090000000000000000e+02 4.256554914242147714e-01 3.080666490182259465e-01 9.695159365044486721e-02
1.100000000000000000e+02 4.215023445380773337e-01 3.009592563999781145e-01 9.535574963872762988e-02
1.110000000000000000e+02 4.539680663346156164e-01 3.316150604715624173e-01 8.392578014304170886e-02
1.120000000000000000e+02 4.598897196424318046e-01 3.372224309458704550e-01 8.710255631571814372e-02
1.130000000000000000e+02 4.173985273145465191e-01 2.679991042830747738e-01 9.236963286772000015e-02
1.140000000000000000e+02 4.370054554052255069e-01 3.065529946259814009e-01 1.071075991600968502e-01
1.150000000000000000e+02 4.343118350811109307e-01 3.081798989659095822e-01 1.155469768903078231e-01
1.160000000000000000e+02 4.248811046726399532e-01 2.811792237847515752e-01 9.509624507469816024e-02
1.170000000000000000e+02 4.398964225943793327e-01 3.242984743697659988e-01 7.947503974951672379e-02
1.180000000000000000e+02 4.349347154733809173e-01 2.946755125826581168e-01 8.350572942212475258e-02
1.190000000000000000e+02 4.219018552731204630e-01 2.858051061791609948e-01 9.451401221378794015e-02
1.200000000000000000e+02 4.232655890454971037e-01 3.048458326876885560e-01 1.026550551463752403e-01
1.210000000000000000e+02 4.306221547189397203e-01 2.979755628402262491e-01 9.878830795906251572e-02
1.220000000000000000e+02 4.183769483409756074e-01 2.960867873617974988e-01 9.736456301462696750e-02
1.230000000000000000e+02 4.368706426510292617e-01 3.211390264273189521e-01 8.524316280094186571e-02
1.240000000000000000e+02 4.220294247510028018e-01 2.844942203082738152e-01 1.105257603094553787e-01
1.250000000000000000e+02 4.223016473797781556e-01 2.867113820387870993e-01 8.517544155273493178e-02
1.260000000000000000e+02 4.566930121868513215e-01 3.439440210098850814e-01 9.305589194198574110e-02
1.270000000000000000e+02 4.345846687736418246e-01 3.125682355942625001e-01 1.063524031641682882e-01
1.280000000000000000e+02 4.193053053511313633e-01 2.608291931798583652e-01 9.458634099070001300e-02
1.290000000000000000e+02 4.218493353683270275e-01 2.984667942310642585e-01 8.009819831394660028e-02
1.300000000000000000e+02 4.066346868096156753e-01 2.847230225894604727e-01 9.464173707632769772e-02
1.310000000000000000e+02 4.397204309748609097e-01 3.373590381292802531e-01 1.138571439740207469e-01
1.320000000000000000e+02 4.752348401572804582e-01 3.571921923544344457e-01 1.152393634016730672e-01
1.330000000000000000e+02 4.225399049424922171e-01 2.694451442831821142e-01 7.746686024102433787e-02
1.340000000000000000e+02 4.149243462020021922e-01 2.870975740344487437e-01 9.520481690996204782e-02
1.350000000000000000e+02 4.431248942498076104e-01 3.373595213946757321e-01 9.795414944118292777e-02
1.360000000000000000e+02 4.638076486430602330e-01 3.468568682348408538e-01 9.923521812211710813e-02
1.370000000000000000e+02 4.005353274373207872e-01 2.734840754966311738e-01 7.348969025653348530e-02
1.380000000000000000e+02 4.166490026676881175e-01 2.983116255892532820e-01 9.177730666263841930e-02
1.390000000000000000e+02 4.191626475668187579e-01 2.910738247851413774e-01 9.750701913625532680e-02
1.400000000000000000e+02 4.193846471281303945e-01 2.875393611576075870e-01 9.822466333553238338e-02
1.410000000000000000e+02 4.410257348923700138e-01 3.318982223442276114e-01 9.914892625081586641e-02
1.420000000000000000e+02 4.811454412207788467e-01 3.664540102824260792e-01 9.356153467137638680e-02
1.430000000000000000e+02 4.376891548995152093e-01 3.210575105560892761e-01 1.137639550297274982e-01
1.440000000000000000e+02 4.307698116999342242e-01 3.088072087905583407e-01 9.106829249386813596e-02
1.450000000000000000e+02 4.040762252076130490e-01 2.784397588626318365e-01 9.763580892815919288e-02
1.460000000000000000e+02 4.402342872851940370e-01 3.229825139438683435e-01 1.005981441398466070e-01
1.470000000000000000e+02 4.418674484664251723e-01 3.250501785440247926e-01 1.056980698325599988e-01
1.480000000000000000e+02 4.598058577640043998e-01 3.322740994551500737e-01 9.317297168454610756e-02
1.490000000000000000e+02 4.346841397728762324e-01 3.134048415062333781e-01 8.981654851970896636e-02


==> Data/nasnetmobile_middle_norm.txt <==
1.000000000000000000e+00 1.450027254494753830e-03 1.311567499617899771e-02
2.000000000000000000e+00 1.278427329437791882e-03 1.200478333087006896e-02
3.000000000000000000e+00 1.507077458476232135e-03 1.269910897105193393e-02
4.000000000000000000e+00 1.578788126795745150e-03 1.238658112927901872e-02
5.000000000000000000e+00 1.390353337792325566e-03 1.246492478473127351e-02
6.000000000000000000e+00 1.324926772393470939e-03 1.229635299729906969e-02
7.000000000000000000e+00 1.452485391916322199e-03 1.259120042659034322e-02
8.000000000000000000e+00 1.353900048358381430e-03 1.238755549281096713e-02
9.000000000000000000e+00 1.443177461624145508e-03 1.220205253805995912e-02
1.000000000000000000e+01 1.204986032868219769e-03 1.137579817417239299e-02
1.100000000000000000e+01 1.488769780998387519e-03 1.252862884978617544e-02
1.200000000000000000e+01 1.602237259060883268e-03 1.296865841573920097e-02
1.300000000000000000e+01 1.260904549074567038e-03 1.174462137143473910e-02
1.400000000000000000e+01 1.194534838692215854e-03 1.124075769392911955e-02
1.500000000000000000e+01 1.397393089680632307e-03 1.192370525076369599e-02
1.600000000000000000e+01 1.359111144522990016e-03 1.224587180397727210e-02
1.700000000000000000e+01 1.556476408785039669e-03 1.275224528036826913e-02
1.800000000000000000e+01 1.307231212450452908e-03 1.175370196665614063e-02
1.900000000000000000e+01 1.400572455618992289e-03 1.203819296576760095e-02
2.000000000000000000e+01 1.491040299254015565e-03 1.153575930713622057e-02
2.100000000000000000e+01 1.259991083263365622e-03 1.150788058919354970e-02
2.200000000000000000e+01 1.112267806017694328e-03 1.065882818757995024e-02
2.300000000000000000e+01 1.125684146546135312e-03 1.063595428939693305e-02
2.400000000000000000e+01 1.253098557310656190e-03 1.110797972718546162e-02
2.500000000000000000e+01 1.284455803553920120e-03 1.123270614088074312e-02
2.600000000000000000e+01 1.222026034081277702e-03 1.119152130174242733e-02
2.700000000000000000e+01 1.126346201443475040e-03 1.054595226098683364e-02
2.800000000000000000e+01 1.265753029791776788e-03 1.107104455143952115e-02
2.900000000000000000e+01 1.162024199470015591e-03 1.089733986815145245e-02
3.000000000000000000e+01 1.135854866386445169e-03 1.075955708164814256e-02
3.100000000000000000e+01 1.301444943778770971e-03 1.146928091679722678e-02
3.200000000000000000e+01 1.141449020913809856e-03 1.085843626132681344e-02
3.300000000000000000e+01 1.298203571768831444e-03 1.146047026657861026e-02
3.400000000000000000e+01 1.197293831789789055e-03 1.119877287178985478e-02
3.500000000000000000e+01 1.265567257877223909e-03 1.125457217870664932e-02
3.600000000000000000e+01 1.137112044105845080e-03 1.068982457326463423e-02
3.700000000000000000e+01 1.246647893889876431e-03 1.110498619473670144e-02
3.800000000000000000e+01 1.217982431581197695e-03 1.129284033105393097e-02
3.900000000000000000e+01 1.227004345783517343e-03 1.135618332003758904e-02
4.000000000000000000e+01 1.186789190473635288e-03 1.115475262492156283e-02
4.100000000000000000e+01 1.242020221288539072e-03 1.121197554690778891e-02
4.200000000000000000e+01 1.208457326100877659e-03 1.132426823466277377e-02
4.300000000000000000e+01 1.243180048859808973e-03 1.129667423973398921e-02
4.400000000000000000e+01 1.181078966984078866e-03 1.131542999882343380e-02
4.500000000000000000e+01 1.157355302375210259e-03 1.103443892534114110e-02
4.600000000000000000e+01 1.291808079589497078e-03 1.175238081246368117e-02
4.700000000000000000e+01 1.181404575828678191e-03 1.115017341188162883e-02
4.800000000000000000e+01 1.597612172611488678e-03 1.181757745663981896e-02
4.900000000000000000e+01 1.207931844656132559e-03 1.117308524029314055e-02
5.000000000000000000e+01 1.197215385180859602e-03 1.122122805965833359e-02
5.100000000000000000e+01 1.243216624437284978e-03 1.139197467772428557e-02
5.200000000000000000e+01 1.443698448090513682e-03 1.193828080311294323e-02
5.300000000000000000e+01 1.241763330195560892e-03 1.117868118049684598e-02
5.400000000000000000e+01 1.214140887595405215e-03 1.130033229008193738e-02
5.500000000000000000e+01 1.162042918284077100e-03 1.075710442440568938e-02
5.600000000000000000e+01 1.160504250240719992e-03 1.077599466339615800e-02
5.700000000000000000e+01 1.113495612440030483e-03 1.064585654203556789e-02
5.800000000000000000e+01 1.166899403757300268e-03 1.101566691043948457e-02
5.900000000000000000e+01 1.299350160705156545e-03 1.177676256037940572e-02
6.000000000000000000e+01 1.246399931178605175e-03 1.151595627966005980e-02
6.100000000000000000e+01 1.219271505174558071e-03 1.129456886575241556e-02
6.200000000000000000e+01 1.226829164776920434e-03 1.130599226833375014e-02
6.300000000000000000e+01 1.199585778161513933e-03 1.122429006355853132e-02
6.400000000000000000e+01 1.210690776178659483e-03 1.120845591726381957e-02
6.500000000000000000e+01 1.206897999629501315e-03 1.119990486744021699e-02
6.600000000000000000e+01 1.240160223866297162e-03 1.150420973123597590e-02
6.700000000000000000e+01 1.207252918196118551e-03 1.111420718106356439e-02
6.800000000000000000e+01 1.208996107755613836e-03 1.135514836666012481e-02
6.900000000000000000e+01 1.222695631921783986e-03 1.137744247420760177e-02
7.000000000000000000e+01 1.309253829569856191e-03 1.174713806672529788e-02
7.100000000000000000e+01 1.246099383377831729e-03 1.150673184513060533e-02
7.200000000000000000e+01 1.257074827497655636e-03 1.171802883305825445e-02
7.300000000000000000e+01 1.262945269257569059e-03 1.153498247635265962e-02
7.400000000000000000e+01 1.300080994929163911e-03 1.192038512426959670e-02
7.500000000000000000e+01 1.313157625927412891e-03 1.196599351473091009e-02
7.600000000000000000e+01 1.322040626825379817e-03 1.184355769275633775e-02
7.700000000000000000e+01 1.253625454981464795e-03 1.169945779910757516e-02
7.800000000000000000e+01 1.368132381399800833e-03 1.231589002057540544e-02
7.900000000000000000e+01 1.273515426422938863e-03 1.171490377631069155e-02
8.000000000000000000e+01 1.282450335084899581e-03 1.176945926729312461e-02
8.100000000000000000e+01 1.289674504236741539e-03 1.182293103746146282e-02
8.200000000000000000e+01 1.296426823809127080e-03 1.174096923229123006e-02
8.300000000000000000e+01 1.285552424340208723e-03 1.181701687741870677e-02
8.400000000000000000e+01 1.308867815604879874e-03 1.199791401870979775e-02
8.500000000000000000e+01 1.286683311639738592e-03 1.173212015924374879e-02
8.600000000000000000e+01 1.287053377667734567e-03 1.177802312472634935e-02
8.700000000000000000e+01 1.327899615626689823e-03 1.194661707917520771e-02
8.800000000000000000e+01 1.330484967093822392e-03 1.198015479016895091e-02
8.900000000000000000e+01 1.322308724576776520e-03 1.186694093972198369e-02
9.000000000000000000e+01 1.308382665815432163e-03 1.193644586673452829e-02
9.100000000000000000e+01 1.345924047891758780e-03 1.227784895699871384e-02
9.200000000000000000e+01 1.370337199081074226e-03 1.212651276391399705e-02
9.300000000000000000e+01 1.334787277150745102e-03 1.223565724270402923e-02
9.400000000000000000e+01 1.287894308074446744e-03 1.195639716692207394e-02
9.500000000000000000e+01 1.327013673861164719e-03 1.209502574826075080e-02
9.600000000000000000e+01 1.302226454265846805e-03 1.205138972968109422e-02
9.700000000000000000e+01 1.331633649581720046e-03 1.213390866586984765e-02
9.800000000000000000e+01 1.406647572832659364e-03 1.227124072303456721e-02
9.900000000000000000e+01 1.298011334474421640e-03 1.210100887235531116e-02
1.000000000000000000e+02 1.302314876032269891e-03 1.192342545375351184e-02
1.010000000000000000e+02 1.364631901595218019e-03 1.201991502903709819e-02
1.020000000000000000e+02 1.324735027699431135e-03 1.205278772953127971e-02
1.030000000000000000e+02 1.318742297897654162e-03 1.186705423780709187e-02
1.040000000000000000e+02 1.287972877833468751e-03 1.177489659017767754e-02
1.050000000000000000e+02 1.295587863803895120e-03 1.184367936504773788e-02
1.060000000000000000e+02 1.293745415269835887e-03 1.181924096808945751e-02
1.070000000000000000e+02 1.331474416512103045e-03 1.207702366773747218e-02
1.080000000000000000e+02 1.355380374045411394e-03 1.233903189335972678e-02
1.090000000000000000e+02 1.384644961554156806e-03 1.250336830281029155e-02
1.100000000000000000e+02 1.353603010335244477e-03 1.208325555501890691e-02
1.110000000000000000e+02 1.316390069555645279e-03 1.198963143608786780e-02
1.120000000000000000e+02 1.395069493735132289e-03 1.236835097478440962e-02
1.130000000000000000e+02 1.367128215545465163e-03 1.220604506405916986e-02
1.140000000000000000e+02 1.329794156649881029e-03 1.205781816451017424e-02
1.150000000000000000e+02 1.324684720886640330e-03 1.198122422557231816e-02
1.160000000000000000e+02 1.355081858221164441e-03 1.217619692983706176e-02
1.170000000000000000e+02 1.302520536686763326e-03 1.179209967290074240e-02
1.180000000000000000e+02 1.351370237582971267e-03 1.211651199120135358e-02
1.190000000000000000e+02 1.354915728746367010e-03 1.215712048790671546e-02
1.200000000000000000e+02 1.377162731383457621e-03 1.227482291292553152e-02
1.210000000000000000e+02 1.343465725745051362e-03 1.215889138623702653e-02
1.220000000000000000e+02 1.356939885241926136e-03 1.215033885861231330e-02
1.230000000000000000e+02 1.359783113002777100e-03 1.207999848137217107e-02
1.240000000000000000e+02 1.368989937069002181e-03 1.217443686871489197e-02
1.250000000000000000e+02 1.309382952441854112e-03 1.191153014001767457e-02
1.260000000000000000e+02 1.350833056879437860e-03 1.203453590062038975e-02
1.270000000000000000e+02 1.376743959493873393e-03 1.230288340040474812e-02
1.280000000000000000e+02 1.384871927174654953e-03 1.239153422599981527e-02
1.290000000000000000e+02 1.344262753143783597e-03 1.212476353999997029e-02
1.300000000000000000e+02 1.417925473579690438e-03 1.267681437090408675e-02
1.310000000000000000e+02 1.384427540065828570e-03 1.222425157373601724e-02
1.320000000000000000e+02 1.343539184775234107e-03 1.217243838901362063e-02
1.330000000000000000e+02 1.449034972624345299e-03 1.259736876842404256e-02
1.340000000000000000e+02 1.478601093134604156e-03 1.276219728564427849e-02
1.350000000000000000e+02 1.353146554517351691e-03 1.205068678895303974e-02
1.360000000000000000e+02 1.324200802598117944e-03 1.201088664945492053e-02
1.370000000000000000e+02 1.342164521867578522e-03 1.205103456481429122e-02
1.380000000000000000e+02 1.374995536055446726e-03 1.222066495044172273e-02
1.390000000000000000e+02 1.341859109638151139e-03 1.206152399709401954e-02
1.400000000000000000e+02 1.330857988724038583e-03 1.204286971368080314e-02
1.410000000000000000e+02 1.342735507271506550e-03 1.207252967456155443e-02
1.420000000000000000e+02 1.361135793618919575e-03 1.227768196547326940e-02
1.430000000000000000e+02 1.341501851219776241e-03 1.211788240543081735e-02
1.440000000000000000e+02 1.381228901137990369e-03 1.227421208846667632e-02
1.450000000000000000e+02 1.315171437815201155e-03 1.195979955767796990e-02
1.460000000000000000e+02 1.323686527811791368e-03 1.199474265752745183e-02
1.470000000000000000e+02 1.377349180623519548e-03 1.235151290893554688e-02
1.480000000000000000e+02 1.376100438685456560e-03 1.227135894712337930e-02
1.490000000000000000e+02 1.357648675599374116e-03 1.234650464097330341e-02


==> Data/nasnetmobile_middle_w2.txt <==
1.000000000000000000e+00 4.798887455385342227e-01 3.190202646153058041e-01 2.019768593776710974e-01
2.000000000000000000e+00 2.564617329605411444e-01 1.022164640330412988e-01 6.099211500761386739e-02
3.000000000000000000e+00 2.568835091049108676e-01 1.045941414341561709e-01 8.242013865138748951e-02
4.000000000000000000e+00 3.234508730992228243e-01 1.810685037186066104e-01 1.076558697970384088e-01
5.000000000000000000e+00 2.439093465046168752e-01 9.574625659471353023e-02 7.836499421029957668e-02
6.000000000000000000e+00 3.675529352888609047e-01 2.272710110631329661e-01 1.314107680912106613e-01
7.000000000000000000e+00 3.091330681156627680e-01 1.473931136489154137e-01 9.383335027408229445e-02
8.000000000000000000e+00 3.371178834196747465e-01 1.904961340091471111e-01 1.190094495425683685e-01
9.000000000000000000e+00 3.599780824401730972e-01 2.212162265004549988e-01 1.438772108299730956e-01
1.000000000000000000e+01 3.502119809515411575e-01 2.047575299765688750e-01 1.269685502875016470e-01
1.100000000000000000e+01 2.944226688806999004e-01 1.210780006127744612e-01 6.880505219745032541e-02
1.200000000000000000e+01 4.537171993833507000e-01 3.118316958032954500e-01 2.225290264609054713e-01
1.300000000000000000e+01 3.315820347131498425e-01 1.923167056415185927e-01 1.330082153633744269e-01
1.400000000000000000e+01 4.853390137006028948e-01 3.710052063592274019e-01 2.472876058753283313e-01
1.500000000000000000e+01 3.830235415623977069e-01 2.541904847788297173e-01 1.665520183345854111e-01
1.600000000000000000e+01 3.295978047386540766e-01 1.894440344492907269e-01 1.280710089622966730e-01
1.700000000000000000e+01 3.192149150327217577e-01 1.691367455720297897e-01 1.360011855066937114e-01
1.800000000000000000e+01 3.030467451658200861e-01 1.531805009730209666e-01 1.062769777610844679e-01
1.900000000000000000e+01 3.043848062862334891e-01 1.720769554834948312e-01 1.293537466591704876e-01
2.000000000000000000e+01 2.499343028708537195e-01 9.152145198627456568e-02 7.557934337826557880e-02
2.100000000000000000e+01 2.944155149361494250e-01 1.377329115448224228e-01 8.306046908628170189e-02
2.200000000000000000e+01 3.235760822513534807e-01 1.718594425783339097e-01 1.043892900685412517e-01
2.300000000000000000e+01 2.315305227460917048e-01 9.568175615277993429e-02 8.138333743398129538e-02
2.400000000000000000e+01 2.331593336891519819e-01 9.139428655642040100e-02 6.736775401800305929e-02
2.500000000000000000e+01 2.954196687570229130e-01 1.556411330529491877e-01 1.195588557652467049e-01
2.600000000000000000e+01 2.269998706585218406e-01 6.325853676841156070e-02 5.215064550493322959e-02
2.700000000000000000e+01 2.637409828432675796e-01 1.010897883630560434e-01 6.909467807646370308e-02
2.800000000000000000e+01 2.396564087052768521e-01 8.805843256935717844e-02 6.102823036337057250e-02
2.900000000000000000e+01 2.639824660831356917e-01 1.131011951321292952e-01 4.899741067389298821e-02
3.000000000000000000e+01 2.820698056881374427e-01 1.203116121315664089e-01 5.541469665518341386e-02
3.100000000000000000e+01 2.823083891133379431e-01 1.154547169098618098e-01 6.191791582337918126e-02
3.200000000000000000e+01 2.457856765932486254e-01 8.221874778661926453e-02 5.042020229556663097e-02
3.300000000000000000e+01 2.940525962456358999e-01 1.463306339634546926e-01 1.140301887601910674e-01
3.400000000000000000e+01 2.698243068020361735e-01 1.231255880084094756e-01 7.342550199057254479e-02
3.500000000000000000e+01 2.319282743576079886e-01 6.210293077222062835e-02 4.088668769517425639e-02
3.600000000000000000e+01 2.649408119704760312e-01 1.070320311331303675e-01 6.709077756225735600e-02
3.700000000000000000e+01 2.878725689879151339e-01 1.292642498092564929e-01 6.426874664302556495e-02
3.800000000000000000e+01 3.487199207367101539e-01 2.070120332533853524e-01 1.219815466479425847e-01
3.900000000000000000e+01 2.942067760851625469e-01 1.556995724765744549e-01 9.959309182725090137e-02
4.000000000000000000e+01 2.726086974519790207e-01 1.164427850891319727e-01 7.969955716686974445e-02
4.100000000000000000e+01 2.800532614994766800e-01 1.273874367643566263e-01 9.084715065162249359e-02
4.200000000000000000e+01 3.089298022084601691e-01 1.576974682785748372e-01 8.598551252748523610e-02
4.300000000000000000e+01 2.299862055668582261e-01 7.622930295111646215e-02 4.893756024717058062e-02
4.400000000000000000e+01 2.336072559329576970e-01 7.534050201520757495e-02 5.622718845877305860e-02
4.500000000000000000e+01 2.403927718110630551e-01 8.822026366598030578e-02 6.322324965258396823e-02
4.600000000000000000e+01 2.458325567690280988e-01 8.237076915364836827e-02 5.853263553763048133e-02
4.700000000000000000e+01 2.737961652502007848e-01 1.308935824823194705e-01 7.905531623970671329e-02
4.800000000000000000e+01 3.217306125020337193e-01 1.881521557133698230e-01 8.314477168241360405e-02
4.900000000000000000e+01 3.420330105019318001e-01 1.775009419942048527e-01 1.057816837904865942e-01
5.000000000000000000e+01 3.364570356962595099e-01 1.965633020717939550e-01 1.046028993585607081e-01
5.100000000000000000e+01 3.771852163155235971e-01 2.254705635860379531e-01 1.460749559034871803e-01
5.200000000000000000e+01 3.298319972145084544e-01 1.574705467488103638e-01 1.087134645680923606e-01
5.300000000000000000e+01 2.715983634904747257e-01 1.143316833342013367e-01 6.611027130770867621e-02
5.400000000000000000e+01 2.643666430977488768e-01 9.176796181848625999e-02 5.049766280257652479e-02
5.500000000000000000e+01 2.497811209081372830e-01 9.066276194779944453e-02 5.629719371523620591e-02
5.600000000000000000e+01 3.742351158044243120e-01 2.436028135654664251e-01 1.811711623069627297e-01
5.700000000000000000e+01 2.996571868326848298e-01 1.516933853937482424e-01 8.306310396944804886e-02
5.800000000000000000e+01 2.608332746401315072e-01 9.705634206769425676e-02 5.134471939713092237e-02
5.900000000000000000e+01 3.157920667100918566e-01 1.662995502618768162e-01 1.045284247981272674e-01
6.000000000000000000e+01 3.108138996358957851e-01 1.516970537589602541e-01 7.082570610627149377e-02
6.100000000000000000e+01 2.948814398872496856e-01 1.342630249748913707e-01 5.493473227329685737e-02
6.200000000000000000e+01 2.725897210978095453e-01 1.218343823628391942e-01 6.832716470612226756e-02
6.300000000000000000e+01 2.600168047024191131e-01 9.228275561781304481e-02 4.375934672522840962e-02
6.400000000000000000e+01 4.092475608860978720e-01 2.568397738174523215e-01 1.694260164172969041e-01
6.500000000000000000e+01 2.946520736445706889e-01 1.482968974723464228e-01 9.832300368819549274e-02
6.600000000000000000e+01 2.846133325776230016e-01 1.253537381573928133e-01 5.170337237753487580e-02
6.700000000000000000e+01 2.432692836831895355e-01 7.512788777035941945e-02 3.341742888683562479e-02
6.800000000000000000e+01 2.695144412326720973e-01 1.142658300268152988e-01 5.533555315881449888e-02
6.900000000000000000e+01 2.403026371009837625e-01 7.349338443534643439e-02 4.825039014415309635e-02
7.000000000000000000e+01 2.706663423728387086e-01 1.074570664648393375e-01 6.374477988295113029e-02
7.100000000000000000e+01 2.791108944794707947e-01 1.240085006608213219e-01 6.898033273159599743e-02
7.200000000000000000e+01 2.398575960597955914e-01 9.274721557272011530e-02 5.007387097056809067e-02
7.300000000000000000e+01 2.604124575369660688e-01 1.017673330466334070e-01 7.081334168529347661e-02
7.400000000000000000e+01 2.659314744210007908e-01 1.114438362067116939e-01 6.253458124532954021e-02
7.500000000000000000e+01 2.352467970436539768e-01 7.389241747127678339e-02 5.365442290677564785e-02
7.600000000000000000e+01 2.415934942360302706e-01 9.742241027417715415e-02 6.778751857726762753e-02
7.700000000000000000e+01 2.440805467528133210e-01 7.316399437264765881e-02 4.377910550064838952e-02
7.800000000000000000e+01 2.455613633526669837e-01 7.788250312834138489e-02 3.575275650222828339e-02
7.900000000000000000e+01 2.180125865070232649e-01 4.795215158141218070e-02 3.810619318525154675e-02
8.000000000000000000e+01 2.207037438580752575e-01 7.420531480535701163e-02 4.807245484242968908e-02
8.100000000000000000e+01 2.206103399991253267e-01 6.399985321598988808e-02 5.060180148588995508e-02
8.200000000000000000e+01 2.518016416674108693e-01 9.678988812562555610e-02 6.738007457255383581e-02
8.300000000000000000e+01 2.266523495227968366e-01 7.945274303711377661e-02 5.360826678842685322e-02
8.400000000000000000e+01 2.282367731239382802e-01 8.376868074001900255e-02 5.792486529545516627e-02
8.500000000000000000e+01 2.625330082874306470e-01 1.216686048381661056e-01 7.575883502040059447e-02
8.600000000000000000e+01 2.563975502684888719e-01 1.091620002392010846e-01 5.456274079441171543e-02
8.700000000000000000e+01 2.597456841452956966e-01 1.210512840241614041e-01 9.843729217494988359e-02
8.800000000000000000e+01 2.223890878188766740e-01 7.004942454376750227e-02 4.476868726821597866e-02
8.900000000000000000e+01 2.207927972809274331e-01 6.850041193782760440e-02 4.625224722161022650e-02
9.000000000000000000e+01 2.291253334551026366e-01 8.817980813525333472e-02 5.198102870136012132e-02
9.100000000000000000e+01 2.180857176783858042e-01 8.371742414464836135e-02 6.830342108474946050e-02
9.200000000000000000e+01 2.452138268993609149e-01 9.367853408036865004e-02 7.081598965220312070e-02
9.300000000000000000e+01 2.555973470488659416e-01 1.219408852621504114e-01 7.258243576168617317e-02
9.400000000000000000e+01 2.076782947764538589e-01 6.243631174477723422e-02 5.768595640572114769e-02
9.500000000000000000e+01 2.301240718073046809e-01 7.503948614787950278e-02 5.827647520852604485e-02
9.600000000000000000e+01 1.762980219908564794e-01 4.508774544614101848e-02 4.120265435298946927e-02
9.700000000000000000e+01 1.717973411381640558e-01 5.525709424120799074e-02 4.949779030119826756e-02
9.800000000000000000e+01 1.977500030555899013e-01 4.551682618887251119e-02 4.452968018112626880e-02
9.900000000000000000e+01 1.966072647958824193e-01 7.245156672249000729e-02 7.110580949475456269e-02
1.000000000000000000e+02 1.980622132451476669e-01 5.456338297685746352e-02 4.608961764399148453e-02
1.010000000000000000e+02 2.030390111110347284e-01 6.073487803369345683e-02 4.931961736273431790e-02
1.020000000000000000e+02 1.867644222304200297e-01 5.067454613811598479e-02 3.872587783779412457e-02
1.030000000000000000e+02 1.826195122723039965e-01 6.686433322346134467e-02 5.368023257177474694e-02
1.040000000000000000e+02 1.919340911148437190e-01 4.135183326040180185e-02 3.930399627490246961e-02
1.050000000000000000e+02 1.912402118767245751e-01 5.696769703283753594e-02 4.767193693201077220e-02
1.060000000000000000e+02 1.835297727755171304e-01 6.707517718668377926e-02 5.413529593963824216e-02
1.070000000000000000e+02 1.901374389420997235e-01 5.571520992276303430e-02 4.980558125685242282e-02
1.080000000000000000e+02 2.079244606479874191e-01 6.471787326780330252e-02 6.204552815503832502e-02
1.090000000000000000e+02 1.999658061997617586e-01 6.056581145929026966e-02 5.529914809647702711e-02
1.100000000000000000e+02 2.016092975664486864e-01 7.512100516650761783e-02 4.423251247618981141e-02
1.110000000000000000e+02 1.811421128689344739e-01 8.305353454140744496e-02 6.293304730964982552e-02
1.120000000000000000e+02 1.796032800660758433e-01 7.561032085338589837e-02 6.644557086784269595e-02
1.130000000000000000e+02 1.750751556638450723e-01 5.091748679379378556e-02 3.925422443473097767e-02
1.140000000000000000e+02 1.706120396272302053e-01 5.583758847510916778e-02 4.073499494791500697e-02
1.150000000000000000e+02 1.740089691479213829e-01 6.722643604934039341e-02 5.246207485395000536e-02
1.160000000000000000e+02 1.783129484647546226e-01 4.975364542727332001e-02 4.111683316016079281e-02
1.170000000000000000e+02 1.563411912598220432e-01 5.023510040032221069e-02 3.081940511238647276e-02
1.180000000000000000e+02 1.898417867997286568e-01 5.642244645807560632e-02 5.214572334378582419e-02
1.190000000000000000e+02 1.879606471426288894e-01 6.159281543195164327e-02 5.269348248954391911e-02
1.200000000000000000e+02 1.675027743344665310e-01 5.095720381596172827e-02 4.162226833465715314e-02
1.210000000000000000e+02 1.741809410459068119e-01 5.371698965506945672e-02 3.538593435755485461e-02
1.220000000000000000e+02 1.928920733335574011e-01 7.000429836183477694e-02 5.642861118020196798e-02
1.230000000000000000e+02 1.742794332581679984e-01 7.226354169348307710e-02 4.263807551769955434e-02
1.240000000000000000e+02 2.008592737899798086e-01 1.143455348026833213e-01 7.760623963263138525e-02
1.250000000000000000e+02 2.116649791818215887e-01 8.776194230111650230e-02 5.484194068893127189e-02
1.260000000000000000e+02 1.715806683664657384e-01 5.873810693929440441e-02 4.607764780174294222e-02
1.270000000000000000e+02 1.654192910625862656e-01 8.416394207366546809e-02 5.540969472472328378e-02
1.280000000000000000e+02 1.564866254479889141e-01 6.189776690274908372e-02 4.036143904727315657e-02
1.290000000000000000e+02 1.444170201464564929e-01 8.566405815390121248e-02 4.570566463795724954e-02
1.300000000000000000e+02 1.642013850722129076e-01 6.231026494477572009e-02 4.509153766325320334e-02
1.310000000000000000e+02 1.589752337177984254e-01 6.989337146242063925e-02 3.957144962398810584e-02
1.320000000000000000e+02 1.524100597144595337e-01 7.650449371503754981e-02 4.777050735692520145e-02
1.330000000000000000e+02 1.433493682443008066e-01 7.538351413857882766e-02 4.516455469265556744e-02
1.340000000000000000e+02 1.515478836997399825e-01 7.284996825972485379e-02 4.713065084626569257e-02
1.350000000000000000e+02 1.536450101592738426e-01 7.402092723976683164e-02 3.295340554475331696e-02
1.360000000000000000e+02 1.567807976536157999e-01 8.572306057514510191e-02 6.139110241465906004e-02
1.370000000000000000e+02 1.897621125760207139e-01 5.228582033448356259e-02 4.509648272525638990e-02
1.380000000000000000e+02 1.547616370106567052e-01 5.768316573828313754e-02 3.282346721138044987e-02
1.390000000000000000e+02 1.348121132861568872e-01 1.073600604160690752e-01 5.426057257870857409e-02
1.400000000000000000e+02 1.572246106535065691e-01 9.080725118258967110e-02 5.925578533752828836e-02
1.410000000000000000e+02 1.783146877017638410e-01 7.578228392215162479e-02 5.259956838342845498e-02
1.420000000000000000e+02 1.463807079338393657e-01 8.838423809327555780e-02 5.006591131206066664e-02
1.430000000000000000e+02 1.438959810481471868e-01 7.637523360642148318e-02 3.741651789666299022e-02
1.440000000000000000e+02 1.309513823327373427e-01 8.998162750670249399e-02 3.401213185740280254e-02
1.450000000000000000e+02 1.424184167546447832e-01 8.367567713976498123e-02 4.802758338997750731e-02
1.460000000000000000e+02 1.262696092358318312e-01 9.444094839907637984e-02 3.760388066187294459e-02
1.470000000000000000e+02 1.438123362025047203e-01 9.935172721919811878e-02 5.542834049123272072e-02
1.480000000000000000e+02 1.364982956724174745e-01 7.692785147915966182e-02 3.049182901369148352e-02
1.490000000000000000e+02 1.357189551797183258e-01 8.265124801861320480e-02 5.032710058588058671e-02


==> Data/nasnetmobile_upper_norm.txt <==
1.000000000000000000e+00 5.280934089471485925e-03 1.512964254568430894e-02
2.000000000000000000e+00 5.572713603658124328e-03 1.407253298877684383e-02
3.000000000000000000e+00 6.817325333918421507e-03 1.346571041532784382e-02
4.000000000000000000e+00 5.655357660340868536e-03 1.354869436626592039e-02
5.000000000000000000e+00 5.186312208490923524e-03 1.253983846380690888e-02
6.000000000000000000e+00 5.334145027743883785e-03 1.263830385917474354e-02
7.000000000000000000e+00 5.630937982196650322e-03 1.271245154467496100e-02
8.000000000000000000e+00 4.839099635762617382e-03 1.240100003471059260e-02
9.000000000000000000e+00 4.622308429607675274e-03 1.257842582119397812e-02
1.000000000000000000e+01 4.759675707698853182e-03 1.205307590074775580e-02
1.100000000000000000e+01 4.980072502262336206e-03 1.218233620824892699e-02
1.200000000000000000e+01 4.985073873819398371e-03 1.189143549312244794e-02
1.300000000000000000e+01 4.954942001784143520e-03 1.178232894456091029e-02
1.400000000000000000e+01 4.787327336870934869e-03 1.195535236153720884e-02
1.500000000000000000e+01 5.135360335515550510e-03 1.179500700028474763e-02
1.600000000000000000e+01 5.071360217638251622e-03 1.169548842532575593e-02
1.700000000000000000e+01 5.352137009959575566e-03 1.202048151946264951e-02
1.800000000000000000e+01 4.893733203903702020e-03 1.173094481476082314e-02
1.900000000000000000e+01 5.056137634702950398e-03 1.187567967028657287e-02
2.000000000000000000e+01 5.263486184364507547e-03 1.178267080921772091e-02
2.100000000000000000e+01 5.004853256477797413e-03 1.185297966003417969e-02
2.200000000000000000e+01 4.812142819412484201e-03 1.155020087218481747e-02
2.300000000000000000e+01 4.883603369894106913e-03 1.175412855857659901e-02
2.400000000000000000e+01 4.951422125839989932e-03 1.180179306298248000e-02
2.500000000000000000e+01 5.137002172548909076e-03 1.168431230813018508e-02
2.600000000000000000e+01 4.842607442997704133e-03 1.162920264173145091e-02
2.700000000000000000e+01 5.013865133947577150e-03 1.164498358718619835e-02
2.800000000000000000e+01 5.132866792442384966e-03 1.167386671728339043e-02
2.900000000000000000e+01 4.862456774908648777e-03 1.170053954952019262e-02
3.000000000000000000e+01 4.911433074099958579e-03 1.143746238109494100e-02
3.100000000000000000e+01 5.331582274318727097e-03 1.175089118894466662e-02
3.200000000000000000e+01 4.793120317222658404e-03 1.162509681764713025e-02
3.300000000000000000e+01 5.300847213130351933e-03 1.163306019522927087e-02
3.400000000000000000e+01 4.946233566142311383e-03 1.153942080568676198e-02
3.500000000000000000e+01 5.144606198161101596e-03 1.161559307870786012e-02
3.600000000000000000e+01 4.865753502885171444e-03 1.169695735962923006e-02
3.700000000000000000e+01 4.932556763168208583e-03 1.154676252160190611e-02
3.800000000000000000e+01 5.172724073583429352e-03 1.151081353179679405e-02
3.900000000000000000e+01 4.998056356571922883e-03 1.170527935028076172e-02
4.000000000000000000e+01 4.997948723391067855e-03 1.163535078694997657e-02
4.100000000000000000e+01 5.093578711028926356e-03 1.159940524534745776e-02
4.200000000000000000e+01 5.115033920146217633e-03 1.154674823619117330e-02
4.300000000000000000e+01 5.271061392855052805e-03 1.146360172713098424e-02
4.400000000000000000e+01 5.037780635613055627e-03 1.146281602954076287e-02
4.500000000000000000e+01 4.931340286554383723e-03 1.139859128589472415e-02
4.600000000000000000e+01 5.465412435452799908e-03 1.149309912988962304e-02
4.700000000000000000e+01 5.145452239296653685e-03 1.145697920775610654e-02
4.800000000000000000e+01 6.436682929677412304e-03 1.196469107935251366e-02
4.900000000000000000e+01 5.222218342063840620e-03 1.147942011021385600e-02
5.000000000000000000e+01 5.038396386075611258e-03 1.152503244147812939e-02
5.100000000000000000e+01 5.169815760998687157e-03 1.155048904340129183e-02
5.200000000000000000e+01 6.301602795104350313e-03 1.201380727704891467e-02
5.300000000000000000e+01 4.867284751135455417e-03 1.188960006414366104e-02
5.400000000000000000e+01 4.847597484746255653e-03 1.153957006359888557e-02
5.500000000000000000e+01 4.996248266913673464e-03 1.137512774506876240e-02
5.600000000000000000e+01 4.948937695873669926e-03 1.149111000959538234e-02
5.700000000000000000e+01 4.940979983195785928e-03 1.152410191937911638e-02
5.800000000000000000e+01 4.990619815085545023e-03 1.174535386818499616e-02
5.900000000000000000e+01 5.462945000199247170e-03 1.150043690500180543e-02
6.000000000000000000e+01 5.041789910024848526e-03 1.156574832506416378e-02
6.100000000000000000e+01 5.021274582413602638e-03 1.145472211286056169e-02
6.200000000000000000e+01 5.024292744880864969e-03 1.135381391225767471e-02
6.300000000000000000e+01 4.888179627331820480e-03 1.157227823556947373e-02
6.400000000000000000e+01 4.903750971329114486e-03 1.147125328867888705e-02
6.500000000000000000e+01 4.879202970788498218e-03 1.164766727400220157e-02
6.600000000000000000e+01 5.113248490104990371e-03 1.139550957797972469e-02
6.700000000000000000e+01 4.954573290407165639e-03 1.144432578205077135e-02
6.800000000000000000e+01 5.069532423965201345e-03 1.165615527097843898e-02
6.900000000000000000e+01 4.857983224648089807e-03 1.168922648942175013e-02
7.000000000000000000e+01 5.395614164919892812e-03 1.159097636041562379e-02
7.100000000000000000e+01 5.091057089734668875e-03 1.155264712562245784e-02
7.200000000000000000e+01 4.959142405139513668e-03 1.171642788185561085e-02
7.300000000000000000e+01 4.822656881710714674e-03 1.156032430238960323e-02
7.400000000000000000e+01 4.955781885415068769e-03 1.150121127278351529e-02
7.500000000000000000e+01 5.316990712457451279e-03 1.174917841745802202e-02
7.600000000000000000e+01 5.432362398825401131e-03 1.157142357392744458e-02
7.700000000000000000e+01 5.015854007941631873e-03 1.195245882696356621e-02
7.800000000000000000e+01 5.548469537545826745e-03 1.164630129317606802e-02
7.900000000000000000e+01 4.778136152866457875e-03 1.166984365006123667e-02
8.000000000000000000e+01 4.950814995883909622e-03 1.170355475638523712e-02
8.100000000000000000e+01 4.839378201271876852e-03 1.159515607455545091e-02
8.200000000000000000e+01 4.940291574178648504e-03 1.162809330569811173e-02
8.300000000000000000e+01 5.175870312146903761e-03 1.153511498585220105e-02
8.400000000000000000e+01 4.924358168909372807e-03 1.163237351031342834e-02
8.500000000000000000e+01 4.879325874580824757e-03 1.163482468975476913e-02
8.600000000000000000e+01 4.781442979150567381e-03 1.159897471262403765e-02
8.700000000000000000e+01 4.852494917625238546e-03 1.164031816908150593e-02
8.800000000000000000e+01 5.055455136890253838e-03 1.150986232048223888e-02
8.900000000000000000e+01 5.179817518912071053e-03 1.164822933102442268e-02
9.000000000000000000e+01 4.968867814245303202e-03 1.177551234064023317e-02
9.100000000000000000e+01 4.940115962146727005e-03 1.160898041134038328e-02
9.200000000000000000e+01 5.125066465582729658e-03 1.154510442875633647e-02
9.300000000000000000e+01 5.185341539461750873e-03 1.161720535971901697e-02
9.400000000000000000e+01 4.991568563398250842e-03 1.129413981083010783e-02
9.500000000000000000e+01 5.283846835459559202e-03 1.138664375651966473e-02
9.600000000000000000e+01 4.919618614448988819e-03 1.150819388302889643e-02
9.700000000000000000e+01 4.939618189472797481e-03 1.181290317172846438e-02
9.800000000000000000e+01 5.270986517598805904e-03 1.147156658251423378e-02
9.900000000000000000e+01 5.012253345536791388e-03 1.156474046470705105e-02
1.000000000000000000e+02 4.976302385330200195e-03 1.155876522221841070e-02
1.010000000000000000e+02 4.936119495344556268e-03 1.169843171253677136e-02
1.020000000000000000e+02 4.922488996805238215e-03 1.169573226250892814e-02
1.030000000000000000e+02 4.884035873019005290e-03 1.180119947953657718e-02
1.040000000000000000e+02 5.034678484782699123e-03 1.151630405552131128e-02
1.050000000000000000e+02 4.927794302790618197e-03 1.167078451676802076e-02
1.060000000000000000e+02 4.927296283816502698e-03 1.151138150002345428e-02
1.070000000000000000e+02 5.080638099307855510e-03 1.165482968338264931e-02
1.080000000000000000e+02 5.258709438576186085e-03 1.165417304708937958e-02
1.090000000000000000e+02 5.044255867477290614e-03 1.154201927263874550e-02
1.100000000000000000e+02 5.079250936665811317e-03 1.155607660939870704e-02
1.110000000000000000e+02 4.715148328749601062e-03 1.178981844058706735e-02
1.120000000000000000e+02 5.404033197844323316e-03 1.173390386518368030e-02
1.130000000000000000e+02 5.174031434965527948e-03 1.185111122683060042e-02
1.140000000000000000e+02 4.985386428754191510e-03 1.161762604043503448e-02
1.150000000000000000e+02 4.868861318619783704e-03 1.154667040533270683e-02
1.160000000000000000e+02 5.630508188373786402e-03 1.171331415491655772e-02
1.170000000000000000e+02 4.738118284004779260e-03 1.179002582534285568e-02
1.180000000000000000e+02 5.016955462369051058e-03 1.174277461264744415e-02
1.190000000000000000e+02 4.935686499619286807e-03 1.165620108281285351e-02
1.200000000000000000e+02 4.983448785198621098e-03 1.165255042147045339e-02
1.210000000000000000e+02 5.048026723309981950e-03 1.141556087604238962e-02
1.220000000000000000e+02 5.022153627773947096e-03 1.172414397405198774e-02
1.230000000000000000e+02 5.044011783993933296e-03 1.155944550332944215e-02
1.240000000000000000e+02 5.033920126513016097e-03 1.165145044484414312e-02
1.250000000000000000e+02 5.004085785101267982e-03 1.157874460062704655e-02
1.260000000000000000e+02 5.049606492696714910e-03 1.156962065657308331e-02
1.270000000000000000e+02 5.111850736554989991e-03 1.145820627527788585e-02
1.280000000000000000e+02 5.221519095838561900e-03 1.149256859929108365e-02
1.290000000000000000e+02 5.010385404933582337e-03 1.169885337845353104e-02
1.300000000000000000e+02 5.313618862924496603e-03 1.163071393966674805e-02
1.310000000000000000e+02 5.397490479729392075e-03 1.186455823173207698e-02
1.320000000000000000e+02 5.027425436934163626e-03 1.182756788474469134e-02
1.330000000000000000e+02 5.908378884812031523e-03 1.186921182742788766e-02
1.340000000000000000e+02 5.362849097606564586e-03 1.157951995360949858e-02
1.350000000000000000e+02 5.070978698651652447e-03 1.166002169128291938e-02
1.360000000000000000e+02 5.015740217256151739e-03 1.175751863432324650e-02
1.370000000000000000e+02 5.063296595880808354e-03 1.191682116059232348e-02
1.380000000000000000e+02 5.078774592107977541e-03 1.156726454900315962e-02
1.390000000000000000e+02 4.832261850026027886e-03 1.168959495449854377e-02
1.400000000000000000e+02 5.020130764354358704e-03 1.167706812708831088e-02
1.410000000000000000e+02 4.895184897194223769e-03 1.188973011064135311e-02
1.420000000000000000e+02 5.263170920127679953e-03 1.189220542750082758e-02
1.430000000000000000e+02 5.010170384872057389e-03 1.169434756286873330e-02
1.440000000000000000e+02 5.262848266885300844e-03 1.192283384070908642e-02
1.450000000000000000e+02 4.941461253757319268e-03 1.184501184904870885e-02
1.460000000000000000e+02 4.936504708833931200e-03 1.181226032824555724e-02
1.470000000000000000e+02 4.983617500825361299e-03 1.187439890932445730e-02
1.480000000000000000e+02 4.984943088421151837e-03 1.177065530099159416e-02
1.490000000000000000e+02 4.929189347038584121e-03 1.180367676679753078e-02


==> Data/nasnetmobile_upper_w2.txt <==
1.000000000000000000e+00 3.189292774436385258e-01 1.713295152037563884e-01 1.238467418421372451e-01
2.000000000000000000e+00 2.419783000071814016e-01 8.231438724711362398e-02 6.632820121730668983e-02
3.000000000000000000e+00 4.179491711889633532e-01 2.895296819886263862e-01 2.357321323726290219e-01
4.000000000000000000e+00 2.586938023126968966e-01 1.686712440263351820e-01 6.730855596754840853e-02
5.000000000000000000e+00 3.275072339462471449e-01 2.323132753459591915e-01 1.515480052790769694e-01
6.000000000000000000e+00 2.970548240255610484e-01 1.648525664611378005e-01 8.021808908712396713e-02
7.000000000000000000e+00 3.131955637687298677e-01 1.937566077212222737e-01 1.592923271282708775e-01
8.000000000000000000e+00 2.284676351976597797e-01 1.123524044807291539e-01 9.131902949538983627e-02
9.000000000000000000e+00 2.448205711259951178e-01 1.283714816976536666e-01 9.964473701441700637e-02
1.000000000000000000e+01 2.291662890785463313e-01 1.237126831944317384e-01 7.465746993398846010e-02
1.100000000000000000e+01 3.500815123707965437e-01 2.107250088971519275e-01 1.186859123226161467e-01
1.200000000000000000e+01 2.575331573460052925e-01 9.688089120060956738e-02 5.589120370564248236e-02
1.300000000000000000e+01 2.399731574946334378e-01 8.906512029429811128e-02 5.580229310315149016e-02
1.400000000000000000e+01 2.698960900418041486e-01 1.256995843187952433e-01 6.331036023180117156e-02
1.500000000000000000e+01 2.440546246015799225e-01 1.006649677519030062e-01 6.825097451085740397e-02
1.600000000000000000e+01 2.359420482331195945e-01 1.200714064075519699e-01 6.204070141925396853e-02
1.700000000000000000e+01 1.909457825967460221e-01 9.811093437682752438e-02 6.553949869837480402e-02
1.800000000000000000e+01 1.991154061737682168e-01 6.357025793019947801e-02 3.593029580577722371e-02
1.900000000000000000e+01 1.846963368018417484e-01 7.840197732624759608e-02 6.085398843529052360e-02
2.000000000000000000e+01 1.923833802716384267e-01 8.501410319621063860e-02 5.457814620110531395e-02
2.100000000000000000e+01 1.730211578883822654e-01 9.491397414307811697e-02 6.665509391791965554e-02
2.200000000000000000e+01 1.751986316186202874e-01 6.980774610201216646e-02 6.575011350399888321e-02
2.300000000000000000e+01 1.406962383371796466e-01 8.769388802506630776e-02 5.010691283376254163e-02
2.400000000000000000e+01 1.391151817950276870e-01 9.000558024312765859e-02 5.248875247272791200e-02
2.500000000000000000e+01 1.996954377534512770e-01 9.230012938409620782e-02 5.574440919580413850e-02
2.600000000000000000e+01 1.819334284891725440e-01 6.881111054425109730e-02 5.470535711563677406e-02
2.700000000000000000e+01 1.540875360687218310e-01 8.717358553008716648e-02 6.630147761539199880e-02
2.800000000000000000e+01 2.354245299802244507e-01 1.751048441067148964e-01 1.411467423594524595e-01
2.900000000000000000e+01 2.787407999733407249e-01 1.166408788173217970e-01 6.995837275508307029e-02
3.000000000000000000e+01 2.988947203800991770e-01 1.672843564215723833e-01 8.221610807348433969e-02
3.100000000000000000e+01 2.888007055799176048e-01 1.633410611101561993e-01 9.174769730751751451e-02
3.200000000000000000e+01 3.056702747425761868e-01 1.839545724349322953e-01 9.592455348513997948e-02
3.300000000000000000e+01 2.638182433402093685e-01 1.693036079158059815e-01 9.077271100623396372e-02
3.400000000000000000e+01 2.769802590912717744e-01 1.967349656140168490e-01 8.237996967573940621e-02
3.500000000000000000e+01 2.382685473689679645e-01 1.589295041197728575e-01 8.330788798754021340e-02
3.600000000000000000e+01 2.721571869032662350e-01 1.832745835831120496e-01 8.041193595155163298e-02
3.700000000000000000e+01 2.789702025431010646e-01 1.839331345768298875e-01 8.699420001678723202e-02
3.800000000000000000e+01 2.677539132324144866e-01 1.528168549219111327e-01 8.367277933301894843e-02
3.900000000000000000e+01 2.693467834886782986e-01 1.735495504669266609e-01 8.481660403975717355e-02
4.000000000000000000e+01 2.451878251260346253e-01 1.482647896053132797e-01 8.256062973207763112e-02
4.100000000000000000e+01 2.741435391859152193e-01 1.288830506577112178e-01 8.045496104350752242e-02
4.200000000000000000e+01 2.668621877383118846e-01 1.331444654266558114e-01 8.750276561452187407e-02
4.300000000000000000e+01 2.805103285293515936e-01 1.383993232264629225e-01 7.645309268130456859e-02
4.400000000000000000e+01 2.581161495404858952e-01 1.385753511309172903e-01 8.349128030394123434e-02
4.500000000000000000e+01 2.668432191306447931e-01 1.566181851447558671e-01 1.057539407299001311e-01
4.600000000000000000e+01 2.224570985853546179e-01 1.356659301774115201e-01 9.254342202715830357e-02
4.700000000000000000e+01 1.962867178023504910e-01 1.206979460960654615e-01 6.523199450005046085e-02
4.800000000000000000e+01 2.373657894191656403e-01 1.159667650848065223e-01 7.083451967031526020e-02
4.900000000000000000e+01 2.585293636500802794e-01 1.345309040244315746e-01 8.646985747100097153e-02
5.000000000000000000e+01 2.649392839143104306e-01 1.377368624483962523e-01 9.754908535708152473e-02
5.100000000000000000e+01 2.570211440620234766e-01 1.243212239574258554e-01 7.396605701317568449e-02
5.200000000000000000e+01 2.162986172068228630e-01 1.195098568210331835e-01 6.073832034989817830e-02
5.300000000000000000e+01 2.096286249245941091e-01 8.789064319680503501e-02 4.334198653520865419e-02
5.400000000000000000e+01 2.232227766836999416e-01 1.177629112000621314e-01 7.283119435106402695e-02
5.500000000000000000e+01 2.240486196508085226e-01 1.329919428606777809e-01 6.975361609414650055e-02
5.600000000000000000e+01 1.987520309081364234e-01 1.069728393472815231e-01 6.835085905492986613e-02
5.700000000000000000e+01 1.933887751996907489e-01 1.413168974630303332e-01 7.305022355344259477e-02
5.800000000000000000e+01 2.192491381414068408e-01 1.095498756214078745e-01 8.737629111569519824e-02
5.900000000000000000e+01 1.956632879628260879e-01 1.097290250207787893e-01 5.292829105122189709e-02
6.000000000000000000e+01 1.805727503923086896e-01 9.190125310532216985e-02 6.014371572680864836e-02
6.100000000000000000e+01 1.802251434085949677e-01 1.330650464247997156e-01 8.931775868705689458e-02
6.200000000000000000e+01 1.690147560535114057e-01 9.740159954910378171e-02 6.464445342333061117e-02
6.300000000000000000e+01 1.689239104598179719e-01 1.066955869024414222e-01 4.858595478976275583e-02
6.400000000000000000e+01 2.102559056015463612e-01 9.705616444536868670e-02 7.301190649245770103e-02
6.500000000000000000e+01 1.770052639255326188e-01 8.930060575632925435e-02 6.125279096458556560e-02
6.600000000000000000e+01 2.081939291684123672e-01 1.151504796270235165e-01 7.172630011155242680e-02
6.700000000000000000e+01 2.084132175939089615e-01 1.391534623125788572e-01 6.952257713680051743e-02
6.800000000000000000e+01 1.687130539659726092e-01 9.093516935406964485e-02 3.768540426613194161e-02
6.900000000000000000e+01 2.056997900167955584e-01 1.585502343250686508e-01 7.940028088751052704e-02
7.000000000000000000e+01 1.774685928971736493e-01 1.264415132057263580e-01 7.340094792049926820e-02
7.100000000000000000e+01 1.885460411571567574e-01 8.868012114184432859e-02 5.423545951919719887e-02
7.200000000000000000e+01 1.894694388178791156e-01 1.267671555714998122e-01 6.615657693956085439e-02
7.300000000000000000e+01 1.524497212689583936e-01 8.647070498316598852e-02 5.036896621380481526e-02
7.400000000000000000e+01 1.689258829288049768e-01 7.537196900709151881e-02 6.345820285160122531e-02
7.500000000000000000e+01 1.575132942580438344e-01 9.216947529089640490e-02 5.875517791974901871e-02
7.600000000000000000e+01 1.911776238012778406e-01 1.084658562163244300e-01 6.100793701338542985e-02
7.700000000000000000e+01 1.756859772990032598e-01 1.242559257479697310e-01 8.732225305687454919e-02
7.800000000000000000e+01 1.552095482272058680e-01 1.026833017447721236e-01 6.532327633100989961e-02
7.900000000000000000e+01 1.641897114540220304e-01 1.128267293007830518e-01 6.591713019865058643e-02
8.000000000000000000e+01 1.436436789499728195e-01 8.957938958451713840e-02 5.475859778030093411e-02
8.100000000000000000e+01 1.527695904782740977e-01 8.992377224015252191e-02 5.009897324840953403e-02
8.200000000000000000e+01 1.311457484406259033e-01 1.168723246476959243e-01 6.621743728441836785e-02
8.300000000000000000e+01 1.506139038017505205e-01 1.017336530348364465e-01 5.212159521128909012e-02
8.400000000000000000e+01 1.410544970010897126e-01 1.135231174133789489e-01 5.517209042798633389e-02
8.500000000000000000e+01 1.580954395172964322e-01 1.102128927032422767e-01 6.383875412927313142e-02
8.600000000000000000e+01 1.660663958237637017e-01 1.106926588802566724e-01 5.873613586408638065e-02
8.700000000000000000e+01 1.663599866340073896e-01 1.456690464878614977e-01 7.126256271655584396e-02
8.800000000000000000e+01 1.591247068347904636e-01 1.081099879957981846e-01 5.515793338135265705e-02
8.900000000000000000e+01 1.427989904671010390e-01 9.804217809864454458e-02 5.294483615916201202e-02
9.000000000000000000e+01 1.369300165857652019e-01 1.020454194484234772e-01 4.967188485816004251e-02
9.100000000000000000e+01 1.453961596878560469e-01 1.019099711823141241e-01 5.117632470560284919e-02
9.200000000000000000e+01 1.590052626735435626e-01 1.185784572177794871e-01 5.870592912278144171e-02
9.300000000000000000e+01 1.881432850009545910e-01 9.162686379918795476e-02 5.252047458625292570e-02
9.400000000000000000e+01 1.486245514350073571e-01 1.120053695253924175e-01 6.151384113451824343e-02
9.500000000000000000e+01 1.444762176907766482e-01 1.025792557197445498e-01 6.371263111609734575e-02
9.600000000000000000e+01 1.412225472956221695e-01 1.224732805167957628e-01 8.011836723149343142e-02
9.700000000000000000e+01 1.329234538096097928e-01 1.100916525665482787e-01 5.490761310203512435e-02
9.800000000000000000e+01 1.519390946640232221e-01 1.067857081450026835e-01 6.612577260529323153e-02
9.900000000000000000e+01 1.641593215749293233e-01 9.083596707901006595e-02 6.045749962369136726e-02
1.000000000000000000e+02 1.371996287920642654e-01 1.321614357910894100e-01 6.628292299386882858e-02
1.010000000000000000e+02 1.354517953763697824e-01 1.258648004203399284e-01 6.630218920145292127e-02
1.020000000000000000e+02 1.515891644491303425e-01 9.710866216864182110e-02 5.006672413819064638e-02
1.030000000000000000e+02 1.413143802206628941e-01 9.666731173147963263e-02 4.641474702210511560e-02
1.040000000000000000e+02 1.541466186327082044e-01 9.844845506488084097e-02 5.850749484852646454e-02
1.050000000000000000e+02 1.416318342039941669e-01 1.037740595507828101e-01 4.564455577644239981e-02
1.060000000000000000e+02 1.494392070382956628e-01 9.462430398875976145e-02 5.192988815356417570e-02
1.070000000000000000e+02 1.320370183457787450e-01 1.079996417268803965e-01 5.736748418968767860e-02
1.080000000000000000e+02 1.276952194864316992e-01 1.108793061843226652e-01 5.423043176552869854e-02
1.090000000000000000e+02 1.404265728176176120e-01 1.209397123764896775e-01 5.745795676747195158e-02
1.100000000000000000e+02 1.731483183977915175e-01 1.392788360320093011e-01 7.384068075228740480e-02
1.110000000000000000e+02 1.459557708831782097e-01 1.244041114736047227e-01 6.283034916620960919e-02
1.120000000000000000e+02 1.480161882228548664e-01 1.167922346001280115e-01 6.217962119680851829e-02
1.130000000000000000e+02 1.429657118630704993e-01 9.875530775782476178e-02 5.534606943197262208e-02
1.140000000000000000e+02 1.095403986377245786e-01 1.330233132036625354e-01 4.393819538290367338e-02
1.150000000000000000e+02 1.448863403679406248e-01 1.017600519840328455e-01 6.034805942664639433e-02
1.160000000000000000e+02 1.368634552644570346e-01 1.078189139335940516e-01 5.851712312690491441e-02
1.170000000000000000e+02 1.497377466330117313e-01 8.078534256095731836e-02 4.756728414117988857e-02
1.180000000000000000e+02 1.436954654371168094e-01 9.797904827478266798e-02 5.409657310424002136e-02
1.190000000000000000e+02 1.405169282677740106e-01 1.067387622715678941e-01 4.990812688880384707e-02
1.200000000000000000e+02 1.362578866052103765e-01 1.070389558529709073e-01 5.254814695186520168e-02
1.210000000000000000e+02 1.377740770264291037e-01 1.140618495502658952e-01 5.187321334803238204e-02
1.220000000000000000e+02 1.492517277358312300e-01 1.175087831501638869e-01 7.223640867077686656e-02
1.230000000000000000e+02 1.404058268996333236e-01 1.004859739956978221e-01 5.513820192196504377e-02
1.240000000000000000e+02 1.433072813793265232e-01 1.208055328082011659e-01 6.415253153159003463e-02
1.250000000000000000e+02 1.317252327612132290e-01 1.156637118410757253e-01 5.556845116562839082e-02
1.260000000000000000e+02 1.468972090699008914e-01 1.227659849237071749e-01 6.473952456623988105e-02
1.270000000000000000e+02 1.143007214749070521e-01 1.097922276178181361e-01 5.232211146202856572e-02
1.280000000000000000e+02 1.156674139062069118e-01 1.237566170870077059e-01 5.083048647774481704e-02
1.290000000000000000e+02 1.338056177133252755e-01 1.126212584905576103e-01 5.396515798746053666e-02
1.300000000000000000e+02 1.467962315143701568e-01 1.226671108196235316e-01 7.131638604551174265e-02
1.310000000000000000e+02 1.611156262672516215e-01 1.050043580178827707e-01 5.272929699634838069e-02
1.320000000000000000e+02 1.318271206570573173e-01 1.012266854148549805e-01 5.355903368491878036e-02
1.330000000000000000e+02 1.158435642931514020e-01 1.205445676686851264e-01 4.986795348025779839e-02
1.340000000000000000e+02 1.389966365044885410e-01 1.225266624563079859e-01 6.357843267252759334e-02
1.350000000000000000e+02 1.393592839889939983e-01 1.043309479724916361e-01 5.338576970173254665e-02
1.360000000000000000e+02 1.253665177289575716e-01 1.252465809088928184e-01 5.782590613995940154e-02
1.370000000000000000e+02 1.456979301273110816e-01 1.039336976755828035e-01 6.643830592756613806e-02
1.380000000000000000e+02 1.530196336342240226e-01 1.029874494603071483e-01 5.723182396278757994e-02
1.390000000000000000e+02 1.239134273333531988e-01 1.277866137481309394e-01 7.043710863895910612e-02
1.400000000000000000e+02 1.475736034659057838e-01 1.042039352386469053e-01 5.277786121967843053e-02
1.410000000000000000e+02 1.378519897365692026e-01 1.218262913478131704e-01 6.072796960070865613e-02
1.420000000000000000e+02 1.320584264464618185e-01 9.298195411748438888e-02 4.573220191867469198e-02
1.430000000000000000e+02 1.260669005034180112e-01 1.026622107257055549e-01 4.698737681370649538e-02
1.440000000000000000e+02 1.256360725105665488e-01 9.446018383380525019e-02 4.248055238929102084e-02
1.450000000000000000e+02 1.782868861133845018e-01 1.021659543169737283e-01 6.342363185239920098e-02
1.460000000000000000e+02 1.138411156544563707e-01 1.111738098655174062e-01 4.370276178308586668e-02
1.470000000000000000e+02 1.613197972579112627e-01 9.865095898401708696e-02 5.142350684060933985e-02
1.480000000000000000e+02 1.276728530045993237e-01 1.114496025401787438e-01 5.260473121157089454e-02
1.490000000000000000e+02 1.245781520699568434e-01 1.216618424274368004e-01 5.709162913581823651e-02

